Nonlinear Schwarz preconditioning for nonlinear optimization problems with bound constraints

We propose a nonlinear additive Schwarz method for solving nonlinear optimization problems with bound constraints. Our method is used as a "right-preconditioner" for solving the first-order optimality system arising within the sequential quadratic programming (SQP) framework using Newton's method. The algorithmic scalability of this preconditioner is enhanced by incorporating a solution-dependent coarse space, which takes into account the restricted constraints from the fine level. By means of numerical examples, we demonstrate that the proposed preconditioned Newton methods outperform standard active-set methods considered in the literature.

==> results/bratu/NewtonSQP.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1, 1.56084e-03, 4.07406e+01, 1.27894e+01, 3154
2, 1.83734e-06, 4.85237e-02, 3.10650e-05, 3159
3, 3.32133e-09, 8.91931e-05, 7.51328e-11, 3159


==> results/bratu/RASPEN_RASTL_SD_16_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1, 1.15398e-03, 4.07487e+01, 1.27894e+01, 3158
2, 7.67347e-07, 3.67763e-02, 1.73109e-05, 3159
3, 1.33109e-09, 3.75990e-05, 1.32037e-11, 3159


==> results/bratu/RASPEN_RAS_SD_16_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1, 8.14177e-04, 4.07565e+01, 1.27894e+01, 3159
2, 5.93237e-07, 2.97948e-02, 9.87786e-06, 3159
3, 7.87930e-10, 3.50489e-05, 9.82681e-12, 3159


==> results/bratu/RASTL_SD_16_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,0.523565522882298,10.0622721424159,4.32002250066877,745
2,0.329192072470233,30.4698190999243,8.4373953049053,3121
3,0.0521314728168198,1.06228931214312,0.0309045924759754,3159
4,0.0120907886732503,0.19725882961459,0.00101369590687383,3160
5,0.00333711252888223,0.0562125771128721,7.17362722575388e-05,3158
6,0.00094349428942513,0.0163988087208858,5.80962537277685e-06,3159
7,0.000369564961468248,0.00219248182988073,3.51079343374749e-07,3159
8,0.000198404080287933,0.00135270218042356,8.11401648093124e-08,3159
9,0.000122964820764657,0.000899910948138063,3.27623350671047e-08,3159
10,7.76958695501805e-05,0.000645587997041468,1.53795980395444e-08,3159
11,5.55709046401256e-05,0.000460749497853522,7.64795871077695e-09,3159
12,3.82077056873406e-05,0.000339576717042355,4.02792466047686e-09,3159
13,2.82013703680429e-05,0.000247555773836222,2.13580264585289e-09,3159
14,2.03013763617729e-05,0.000184348956929429,1.16195764121585e-09,3159
15,1.50871027084865e-05,0.000135786029385519,6.34356567275063e-10,3159
16,1.11202060793614e-05,0.00010158069998203,3.49876572158792e-10,3159
17,8.28061989756822e-06,7.52736780016798e-05,1.93800531178567e-10,3159
18,6.17493394642438e-06,5.64271213142994e-05,1.0766321167921e-10,3159
19,4.60326168198346e-06,4.19763271772109e-05,6.00870464495529e-11,3159
20,3.45183905932803e-06,3.14951388991659e-05,3.35287353436797e-11,3159
21,2.57592872487387e-06,2.34907126422635e-05,1.87938553608546e-11,3159
22,1.93638382637229e-06,1.76322513013384e-05,1.04982689208555e-11,3159
23,1.44626236982426e-06,1.31749773505088e-05,5.90461013416643e-12,3159
24,1.08827881130242e-06,9.89004293778923e-06,3.32534000335727e-12,3159
25,8.13308632997247e-07,7.39808691632864e-06,1.85806925401266e-12,3159
26,6.12088669110928e-07,5.5525838627993e-06,1.04805053524615e-12,3159
27,4.57485398928053e-07,4.15705631708656e-06,5.86197757002083e-13,3159
28,3.4485778836166e-07,3.12238541465829e-06,3.30402372128447e-13,3159
29,2.57870871950951e-07,2.33997931587278e-06,1.70530256582424e-13,3159
30,1.94298022229891e-07,1.75728942751202e-06,1.13686837721616e-13,3159
31,1.45384104169096e-07,1.31754251330084e-06,6.03961325396085e-14,3159
32,1.09489797158165e-07,9.89398878021274e-07,4.61852778244065e-14,3159
33,8.1973044492173e-08,7.42052273127845e-07,7.105427357601e-15,3159
34,6.17052120703491e-08,5.57209884950828e-07,8.88178419700125e-15,3159
35,4.62200829956955e-08,4.18008333528524e-07,0,3159
36,3.47775572344554e-08,3.13869745186508e-07,8.88178419700125e-15,3159
37,2.60602187255902e-08,2.35500021986792e-07,-1.77635683940025e-15,3159
38,1.96010480274474e-08,1.76823076314929e-07,8.88178419700125e-15,3159
39,1.46966080815216e-08,1.32688956857534e-07,-7.105427357601e-15,3159
40,1.10488259350493e-08,9.96258861407758e-08,0,3159
41,8.28401922908042e-09,7.47671561857603e-08,1.77635683940025e-14,3159


==> results/bratu/RASTL_SD_2_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,0.393516650643381,40.6960916610033,12.7465230874153,3164
2,0.0470909867678117,0.939698080813016,0.0423333057714785,3156
3,0.00527531232560152,0.105818978797482,0.000542946353615292,3157
4,0.00230675180764616,0.0187255267378409,1.36286860090706e-05,3159
5,0.00114342746905322,0.00351815930755976,9.07671513061814e-07,3159
6,0.00041098393995897,0.00133419272895748,2.17698529425547e-07,3159
7,0.000216151086339982,0.000696101337295247,3.22509823291739e-08,3159
8,9.24846499614297e-05,0.000305542895993998,8.53593284944054e-09,3159
9,4.70851621061408e-05,0.000157109481565404,1.68329172822723e-09,3159
10,2.09998331999763e-05,7.16978485345765e-05,4.25368185119623e-10,3159
11,1.05653850568369e-05,3.68201637116673e-05,9.03721542044877e-11,3159
12,4.77061355822117e-06,1.71738902342593e-05,2.2660984200229e-11,3159
13,2.40197848891729e-06,8.90680445861642e-06,4.9826809345177e-12,3159
14,1.09135213240284e-06,4.24577923319674e-06,1.27897692436818e-12,3159
15,5.53166692322758e-07,2.23346891057146e-06,2.96651592179842e-13,3159
16,2.52544033053633e-07,1.09114716055128e-06,7.105427357601e-14,3159
17,1.29683051617303e-07,5.84551213356755e-07,1.77635683940025e-15,3159
18,5.97039338600533e-08,2.92221998675752e-07,1.06581410364015e-14,3159
19,3.12728016818199e-08,1.59009123628683e-07,3.5527136788005e-15,3159
20,1.45606317704602e-08,8.10696931689623e-08,0,3159
21,7.82108773632475e-09,4.46556763465613e-08,3.5527136788005e-15,3159


==> results/bratu/RASTL_SD_32_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,0.512497608831537,5.00956071558218,2.24798078574908,795
2,0.40302410039271,35.3530192695378,10.4830661081068,3049
3,0.11621718077732,1.23898097267666,0.0537189681944952,3146
4,0.0318432417517245,0.390017957467574,0.00433054106748543,3164
5,0.00720679599797845,0.107535139413621,0.000296885804772273,3160
6,0.00197654167002106,0.0299592947018155,1.92988914236025e-05,3160
7,0.000554786149281349,0.00822340704394342,1.43275960162725e-06,3159
8,0.000211987646092331,0.00102407414918779,8.05603139752975e-08,3159
9,0.000125707166066254,0.000608382042129279,1.87297946041554e-08,3159
10,7.01545790978972e-05,0.00041817159740722,8.31986746163693e-09,3159
11,4.52141489536788e-05,0.000295354464310673,3.82145337596285e-09,3159
12,3.13408194362645e-05,0.000217459644393226,1.99842453696419e-09,3159
13,2.11734499298986e-05,0.000162587449003774,1.1049863246626e-09,3159
14,1.6254328653809e-05,0.000123078368769768,6.16353190707741e-10,3159
15,1.14748919345947e-05,9.42306063698173e-05,3.62140539778011e-10,3159
16,9.06662540676084e-06,7.23620451658862e-05,2.09512407423063e-10,3159
17,6.63979166899003e-06,5.60120562720323e-05,1.25808696793683e-10,3159
18,5.26160336906981e-06,4.33803326658806e-05,7.44737604918555e-11,3159
19,3.95531561872187e-06,3.37773908099027e-05,4.51603199280726e-11,3159
20,3.12634614429295e-06,2.63046753488535e-05,2.71462852197146e-11,3159
21,2.39085987545321e-06,2.05568615169722e-05,1.65680802410861e-11,3159
22,1.88508288363328e-06,1.60688345731875e-05,1.00488506404872e-11,3159
23,1.45759142578771e-06,1.25900981770709e-05,6.17816908743407e-12,3159
24,1.14783765881791e-06,9.86841918925551e-06,3.76232378584973e-12,3159
25,8.93781896632488e-07,7.74516707119078e-06,2.31636931857793e-12,3159
26,7.02686484096145e-07,6.07902908555852e-06,1.433519969396e-12,3159
27,5.50191510836044e-07,4.78001121416841e-06,8.82849349181924e-13,3159
28,4.32914044895029e-07,3.75914221649581e-06,5.41788836017076e-13,3159
29,3.39764032457676e-07,2.95858306425877e-06,3.35731442646647e-13,3159
30,2.67495943118932e-07,2.32905539267601e-06,2.04281036531029e-13,3159
31,2.10297317816499e-07,1.83440176405611e-06,1.36779476633819e-13,3159
32,1.6564896377735e-07,1.44511556607185e-06,7.46069872548105e-14,3159
33,1.30381740006512e-07,1.13882609989818e-06,4.61852778244065e-14,3159
34,1.02744221193681e-07,8.97614916926604e-07,2.8421709430404e-14,3159
35,8.09353291928785e-08,7.07657809718629e-07,2.48689957516035e-14,3159
36,6.38018478144159e-08,5.57979397698586e-07,8.88178419700125e-15,3159
37,5.02872638215166e-08,4.40030811620445e-07,1.59872115546023e-14,3159
38,3.96538436872613e-08,3.4705266753492e-07,0,3159
39,3.12661908798493e-08,2.73751898685448e-07,0,3159
40,2.46603556170001e-08,2.15950784687786e-07,0,3159
41,1.94496661389869e-08,1.703677393287e-07,3.5527136788005e-15,3159
42,1.53431129993752e-08,1.34414725407825e-07,1.77635683940025e-15,3159
43,1.21052655400584e-08,1.0605498301843e-07,-5.32907051820075e-15,3159
44,9.54948587875678e-09,8.36827230565366e-08,1.06581410364015e-14,3159


==> results/bratu/RASTL_SD_4_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,0.513086816208274,5.03886077713041,2.26690200412756,781
2,0.361269353228983,35.5229788789305,10.4928887949613,3155
3,0.0313644289285792,1.02316974130789,0.0292600365787816,3158
4,0.00652891218811205,0.128383736885816,0.000348527437582291,3159
5,0.00119177060472725,0.0253385672453379,1.42459346221813e-05,3159
6,0.00096725409368644,0.0035123230029605,3.09527575126367e-07,3159
7,0.000314468924969733,0.00134280515262746,1.80092282420219e-07,3159
8,0.000246331091713194,0.000933443073808078,2.14414654919892e-08,3159
9,0.000105135815806675,0.000443706757286657,1.22965158055877e-08,3159
10,7.64760344400451e-05,0.000300750289205505,2.44066100663076e-09,3159
11,3.75566137785674e-05,0.000159041580396424,1.23885079972297e-09,3159
12,2.59861581880907e-05,0.00010452026288077,3.16630277552576e-10,3159
13,1.36110707475364e-05,5.81221780701187e-05,1.47547751794264e-10,3159
14,9.16975987052149e-06,3.74282796322587e-05,4.22293311430622e-11,3159
15,4.94830488594803e-06,2.1336837976164e-05,1.87796445061394e-11,3159
16,3.28982737933625e-06,1.3573165330442e-05,5.6594728903292e-12,3159
17,1.80202681449058e-06,7.8416716736431e-06,2.46025422256935e-12,3159
18,1.19139568510832e-06,4.95491806770225e-06,7.54951656745106e-13,3159
19,6.57188903259721e-07,2.88324616387599e-06,3.16191517413245e-13,3159
20,4.31991340971051e-07,1.81237905961538e-06,1.20792265079217e-13,3159
21,2.38989098281607e-07,1.06121295206385e-06,4.61852778244065e-14,3159
22,1.56855387544305e-07,6.64724376779081e-07,1.95399252334028e-14,3159
23,8.70046031430392e-08,3.90734286160256e-07,-1.77635683940025e-15,3159
24,5.70599602232301e-08,2.44161675963628e-07,-3.5527136788005e-15,3159
25,3.17049316533026e-08,1.43952130138827e-07,3.5527136788005e-15,3159
26,2.07845623589281e-08,8.97867087188396e-08,1.77635683940025e-15,3159
27,1.15628941724346e-08,5.3066221596611e-08,-5.32907051820075e-15,3159
28,7.57861315874897e-09,3.30497638082886e-08,7.105427357601e-15,3159


==> results/bratu/RASTL_SD_8_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,0.499951962910535,20.2382420212816,7.91205414820391,715
2,0.22773291762908,20.441871503464,4.86256859090393,3140
3,0.0494024189454165,0.682808239263739,0.014061477811449,3165
4,0.00662243396191245,0.149134586920531,0.000706766718522545,3160
5,0.00181665562622067,0.0333386905963836,2.18746699509609e-05,3159
6,0.000499987062851964,0.00369342550730921,9.63913095120006e-07,3159
7,0.000272733246487953,0.00208568272246054,1.86125639345391e-07,3159
8,0.000170441675200533,0.00131337190973266,7.08631908707957e-08,3159
9,0.00010063434493786,0.000866789895182435,3.10984340501363e-08,3159
10,7.37641244070724e-05,0.000585418593876712,1.3728826075976e-08,3159
11,4.60734763430075e-05,0.000401066832056321,6.62534205275733e-09,3159
12,3.42211179899511e-05,0.000275630113308564,3.06652303549981e-09,3159
13,2.21367111980542e-05,0.000191103991211838,1.50269130472225e-09,3159
14,1.6247006704717e-05,0.000131971524971001,7.09389880171329e-10,3159
15,1.07436834994818e-05,9.18726389368254e-05,3.47878170714466e-10,3159
16,7.7870755638891e-06,6.35566970064555e-05,1.65851332667444e-10,3159
17,5.22630374202706e-06,4.43132386910094e-05,8.12150346973795e-11,3159
18,3.75083179789936e-06,3.06867327896887e-05,3.89626109154051e-11,3159
19,2.54403312564645e-06,2.14100513707054e-05,1.90425453183707e-11,3159
20,1.81225944322141e-06,1.48381559404655e-05,9.18021214602049e-12,3159
21,1.23865272025775e-06,1.03562568659443e-05,4.47819559212803e-12,3159
22,8.77537472209233e-07,7.17963373951133e-06,2.1600499167107e-12,3159
23,6.0314541790828e-07,5.01201939794872e-06,1.04982689208555e-12,3159
24,4.25134006943341e-07,3.47949601391349e-06,5.15143483426073e-13,3159
25,2.94083718921449e-07,2.43013609410542e-06,2.38031816479634e-13,3159
26,2.06618496739689e-07,1.68840969267275e-06,1.31450406115619e-13,3159
27,1.43351663638522e-07,1.17931365452153e-06,5.32907051820075e-14,3159
28,1.00522053577353e-07,8.19821923655179e-07,3.5527136788005e-14,3159
29,6.98919703061782e-08,5.72665385065949e-07,7.105427357601e-15,3159
30,4.89438366794218e-08,3.98306615381138e-07,8.88178419700125e-15,3159
31,3.40842802728981e-08,2.78242868361687e-07,1.24344978758018e-14,3159
32,2.3845991143061e-08,1.93619048918567e-07,-8.88178419700125e-15,3159
33,1.66258335889035e-08,1.35262188197171e-07,-8.88178419700125e-15,3159
34,1.16242604024419e-08,9.41649821207751e-08,2.30926389122033e-14,3159
35,8.11170639047708e-09,6.57865899474034e-08,-1.24344978758018e-14,3159


==> results/bratu/RAS_SD_16_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,3.2298557073184,22.5826128778768,5.47424343194694,1046
2,1.60649701261763,10.7722952587288,4.80707173178335,1211
3,1.05800286816046,6.32103125038903,1.74149859049477,2023
4,0.592110157646074,2.96324957196575,0.545763006992409,2719
5,0.346313488537485,1.60936419433233,0.142406503045123,3009
6,0.209804577821931,0.92894497882234,0.0471115428536617,3080
7,0.136810864639209,0.611055242347854,0.0176760240645759,3121
8,0.0836911503457395,0.383102830832615,0.00766421845430187,3143
9,0.0574209052037447,0.270093740435089,0.00315388025871854,3158
10,0.0352223038647645,0.175288109084617,0.00150780403575546,3155
11,0.0252240574182683,0.128492452332651,0.000657597084048334,3160
12,0.0154938792279873,0.0857761953699994,0.000336418037964137,3160
13,0.0115535126077021,0.0643853576479462,0.000154452722261667,3161
14,0.00711835061642742,0.0439944676809872,8.28776545755971e-05,3161
15,0.00549825992947646,0.0334286691265012,3.97151502014026e-05,3161
16,0.00338961536294664,0.0232961124498938,2.20360782492435e-05,3159
17,0.00271062396313483,0.0178242331093379,1.09350969363931e-05,3159
18,0.00167874704108759,0.0126255528049844,6.21312884163672e-06,3159
19,0.00137725915185833,0.00968364106718487,3.16850521819845e-06,3159
20,0.0008616942491964,0.00694797994935866,1.82438273377272e-06,3159
21,0.000718261732621788,0.00532642225000138,9.49433340835526e-07,3160
22,0.000456334173550337,0.00385777466819371,5.49459207022096e-07,3160
23,0.000381132928738261,0.00295143605230676,2.90461434460099e-07,3159
24,0.000246668856039257,0.00215411205265064,1.68279251866466e-07,3159
25,0.000205267535788369,0.00164439640014589,9.01159200594748e-08,3159
26,0.000135487515079989,0.00120732787308133,5.21493142002782e-08,3159
27,0.000111801197152059,0.000919446565241257,2.82100156567822e-08,3159
28,7.52264136550139e-05,0.000678196639180505,1.62847086926377e-08,3159
29,6.14091522383729e-05,0.000515316476998175,8.88007534172175e-09,3159
30,4.20556129417575e-05,0.000381480364820486,5.11092146382452e-09,3159
31,3.39420404766691e-05,0.00028927228740477,2.80483192227621e-09,3159
32,2.36099231126767e-05,0.0002147500083234,1.60942370541761e-09,3159
33,1.88475751510839e-05,0.000162554255238847,8.87753870415509e-10,3159
34,1.32868502197292e-05,0.000120945413320338,5.07951014583341e-10,3159
35,1.05017887345615e-05,9.14111921243821e-05,2.81337619867372e-10,3159
36,7.48740304423448e-06,6.81320385732897e-05,1.60554236572352e-10,3159
37,5.86650004384787e-06,5.14292619652888e-05,8.92264040430746e-11,3159
38,4.222268853409e-06,3.83851395273239e-05,5.07860420384532e-11,3159
39,3.28338752124083e-06,2.89442622570908e-05,2.831512802004e-11,3159
40,2.38151565246744e-06,2.16269777919639e-05,1.60831348239299e-11,3159
41,1.8404567388806e-06,1.62934932014067e-05,8.98836560736527e-12,3159
42,1.34329159954124e-06,1.21845358499104e-05,5.08926234488172e-12,3159
43,1.03265118261502e-06,9.17338929862506e-06,2.8368418725222e-12,3159
44,7.57480670316996e-07,6.86382193233649e-06,1.62536650805123e-12,3159
45,5.79702432683178e-07,5.16293529871961e-06,9.11271058612328e-13,3159
46,4.26904296897127e-07,3.86543492845529e-06,5.04485342389671e-13,3159
47,3.25986916017328e-07,2.908382704336e-06,2.8421709430404e-13,3159
48,2.408744671836e-07,2.17918154927304e-06,1.65201186064223e-13,3159
49,1.83348129333902e-07,1.63880311951472e-06,1.01252339845814e-13,3159
50,1.35886929986557e-07,1.22836752052407e-06,4.2632564145606e-14,3159
51,1.03164052077225e-07,9.23458221314125e-07,3.5527136788005e-14,3159
52,7.66478824899987e-08,6.92386957937642e-07,2.48689957516035e-14,3159
53,5.80660182012433e-08,5.20379878167879e-07,0,3159
54,4.32284063175085e-08,3.90263025286042e-07,7.105427357601e-15,3159
55,3.26909416595358e-08,2.93247175931211e-07,0,3159
56,3.21706930959167e-08,1.37478795471617e-08,0,3159
57,3.01272096860949e-08,5.41366218933105e-08,2.1316282072803e-14,3159
58,3.01272058748915e-08,9.68352544020815e-14,0,3159


==> results/bratu/RAS_SD_2_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,1.77818556326801,38.5039816061504,11.2197401354731,2514
2,1.02868244290713,5.15973554820883,1.16883750417577,2670
3,0.480776831990423,2.0467398537274,0.331599788551893,3019
4,0.285103203414579,0.96086521059305,0.0507853898102884,3096
5,0.139279375258058,0.410854116682584,0.0141305819100417,3142
6,0.0797567795382579,0.234999396652902,0.00304678915472678,3149
7,0.0407877282250729,0.109380605002051,0.000940298110306159,3159
8,0.0230845482919939,0.0642643925169174,0.000232372469508135,3157
9,0.0120491710867332,0.0310730095185679,7.35379079284115e-05,3159
10,0.006788301607797,0.0183781056397145,1.92285901121636e-05,3159
11,0.00356875202843169,0.00901833742199047,6.13817681482942e-06,3159
12,0.00200747451062667,0.00535311296192571,1.63980197598335e-06,3159
13,0.00105964921318488,0.00264628626454109,5.26267299960637e-07,3159
14,0.000595920628079389,0.00157575073380662,1.42264312330553e-07,3159
15,0.000315131106941729,0.000781572663524691,4.58548683468507e-08,3159
16,0.000177234548701244,0.000466446258690957,1.24666001966034e-08,3159
17,9.38074673278901e-05,0.000231729842117286,4.03014155381243e-09,3159
18,5.27649079242824e-05,0.000138500364589884,1.09889697341714e-09,3159
19,2.79403179795033e-05,6.88623676049942e-05,3.5589309277384e-10,3159
20,1.57173663481671e-05,4.11946998480841e-05,9.72075753224999e-11,3159
21,8.32472099020443e-06,2.04905860017278e-05,3.15143466877998e-11,3159
22,4.68323020326759e-06,1.22643721959931e-05,8.61355431425181e-12,3159
23,2.48095217341444e-06,6.10173712320213e-06,2.78355116734019e-12,3159
24,1.39573423812432e-06,3.65299714721144e-06,7.67386154620908e-13,3159
25,7.3867950862928e-07,1.81598474398093e-06,2.45137243837235e-13,3159
26,4.1470510331142e-07,1.08594471677823e-06,6.03961325396085e-14,3159
27,2.19184320761545e-07,5.40064966335912e-07,2.48689957516035e-14,3159
28,1.23075949541703e-07,3.23030692366937e-07,1.4210854715202e-14,3159
29,6.50397096282619e-08,1.60648051424975e-07,1.59872115546023e-14,3159
30,6.50336250258537e-08,5.86553287287368e-12,0,3159
31,3.65242475439457e-08,9.60947111461435e-08,3.5527136788005e-15,3159
32,3.6417170948543e-08,9.3335848126606e-11,0,3159
33,3.62036701087734e-08,1.86284371905384e-10,1.77635683940025e-15,3159
34,3.62003541443727e-08,2.89863289810936e-12,0,3159
35,3.61999397755697e-08,3.62305694974896e-13,0,3159
36,3.61866776591958e-08,1.15936885526813e-11,0,3159
37,3.61864705968067e-08,1.81104556782282e-13,0,3159
38,3.61864188931549e-08,4.52759561987393e-14,0,3159


==> results/bratu/RAS_SD_32_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,2.64234100383031,14.561229530661,4.09488753089783,977
2,1.16620138201311,9.58157967655728,4.29779524790675,1001
3,1.09289898773153,7.86364149206081,2.23890912793967,1055
4,0.698065581782617,5.48100756675064,1.42846467702816,1581
5,0.395649752949929,2.9182794550186,0.51787348484112,2562
6,0.223425510134815,1.52529601662126,0.138909136195943,2899
7,0.127500441198282,0.892773339021149,0.0442059066638105,3052
8,0.0806145757484811,0.556873319877205,0.0162777825733311,3100
9,0.0502921894698104,0.361099841894553,0.00669057882622504,3135
10,0.034224390285277,0.24129703591987,0.00286516251121682,3149
11,0.0224418314695509,0.163658148243919,0.0013076847977036,3154
12,0.0154116500333195,0.113660562521335,0.000610522723432538,3158
13,0.0106213425485477,0.0800029026906676,0.000297729746806752,3154
14,0.00749763699560381,0.05740403785955,0.000149488131796716,3160
15,0.00539624678164266,0.0416659786241822,7.73992207783181e-05,3159
16,0.0038922934781048,0.0306698138661835,4.12269693974565e-05,3160
17,0.00287310976476084,0.0227825415304515,2.23792930658107e-05,3161
18,0.00211809914763408,0.0170938649883924,1.24302447748192e-05,3161
19,0.00159004286778344,0.0129099921405806,6.9955639467878e-06,3160
20,0.00119241853381925,0.00981805898948121,4.00243574816272e-06,3160
21,0.000906636951646833,0.00750247201890614,2.31164712616305e-06,3160
22,0.000688736671621667,0.00576064655096358,1.35119169364373e-06,3160
23,0.000528327854837191,0.00443874623946841,7.9524103391293e-07,3160
24,0.000405241527430349,0.0034318992607353,4.72097708481556e-07,3160
25,0.000312916442670243,0.00266040778580986,2.81752489783571e-07,3159
26,0.000241751100198808,0.00206759524560342,1.69231990199137e-07,3159
27,0.000187660937418097,0.00161009342261252,1.02074023899945e-07,3159
28,0.000145784615818221,0.00125614764635302,6.18572197907952e-08,3159
29,0.000113618221596957,0.000981497845866073,3.76089932530022e-08,3159
30,8.8627999020826e-05,0.000767958559380221,2.29458034795016e-08,3159
31,6.9288187772609e-05,0.000601569420119089,1.4035663298273e-08,3159
32,5.42145838299211e-05,0.000471717021200413,8.60767634947024e-09,3159
33,4.24860941170585e-05,0.000370215412503468,5.28934762655808e-09,3159
34,3.33193908883547e-05,0.000290777863548909,3.25651683397155e-09,3159
35,2.61590212660575e-05,0.000228534267845409,2.00802041661063e-09,3159
36,2.05498174968783e-05,0.000179717137835893,1.2399432591792e-09,3159
37,1.61558254870163e-05,0.000141396639144396,7.66526397910638e-10,3159
38,1.27074726167606e-05,0.000111294211770046,4.74390304816552e-10,3159
39,1.00006022391572e-05,8.76320440142651e-05,2.93804092166283e-10,3159
40,7.87323132665011e-06,6.90221345530096e-05,1.82144077598423e-10,3159
41,6.20075487849467e-06,5.43787624268146e-05,1.12976294985856e-10,3159
42,4.88489473239316e-06,4.28519209138089e-05,7.01021463100915e-11,3159
43,3.84943778729318e-06,3.37754072952717e-05,4.35385061337001e-11,3159
44,3.03403174268666e-06,2.66258734204659e-05,2.70521383072264e-11,3159
45,2.39184515496965e-06,2.09925761757983e-05,1.67812430618142e-11,3159
46,1.88602081482194e-06,1.6553106520026e-05,1.04574127135493e-11,3159
47,1.48705998114808e-06,1.30536902474201e-05,6.49258424800792e-12,3159
48,1.1728496753308e-06,1.02954468893273e-05,4.04121180963557e-12,3159
49,9.25073062618469e-07,8.11982630601541e-06,2.51532128459075e-12,3159
50,7.29370091824037e-07,6.4036859488656e-06,1.55431223447522e-12,3159
51,5.75156245008782e-07,5.04988871300931e-06,9.80548975348938e-13,3159
52,4.53973555691057e-07,3.98499541639877e-06,5.89750470680883e-13,3159
53,3.58165236405806e-07,3.14434422072133e-06,3.89022147828655e-13,3159
54,2.82672198656866e-07,2.48129097991129e-06,2.32702745961433e-13,3159
55,2.23048255671844e-07,1.95801212506951e-06,1.3855583347322e-13,3159
56,1.76037216538211e-07,1.54518501397614e-06,1.03028696685215e-13,3159
57,1.38917734924147e-07,1.21939091191175e-06,5.6843418860808e-14,3159
58,1.09640376881396e-07,9.62327380800585e-07,3.73034936274053e-14,3159
59,8.6526379087745e-08,7.59456341041674e-07,1.59872115546023e-14,3159
60,6.8291536279871e-08,5.99368838134235e-07,1.24344978758018e-14,3159
61,5.38967476978818e-08,4.73027712989939e-07,1.77635683940025e-15,3159
62,4.25394626730949e-08,3.73324575745628e-07,1.06581410364015e-14,3159
63,3.35732901914691e-08,2.9463746273308e-07,1.95399252334028e-14,3159
64,3.35732766469674e-08,4.43531686713088e-13,5.32907051820075e-15,3159
65,3.35732748177984e-08,5.54414385178967e-14,0,3159


==> results/bratu/RAS_SD_4_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,2.58058293797714,35.9911617717888,9.87752507322145,2525
2,1.3947655569352,6.58014086439443,2.06148388337937,2550
3,0.733300332899968,3.30222561435418,0.609894610085734,2950
4,0.482763078310244,1.95345708737847,0.153183283976926,3044
5,0.243552147324086,1.07278232955732,0.0599285415173529,3132
6,0.16775780449151,0.685501217775029,0.0167227850489891,3126
7,0.0845843497467981,0.383753184734684,0.00729799557803545,3155
8,0.0579908056931625,0.242321713446625,0.00205826059163883,3154
9,0.0300030172394315,0.138013479121051,0.000890981932874624,3156
10,0.0202651966718864,0.0863755430262699,0.000262194801072368,3157
11,0.0107045435094632,0.0498284800455012,0.000111269507941714,3159
12,0.00711794528526899,0.0309181160431146,3.39245701930224e-05,3159
13,0.00383595091303329,0.0180560558571877,1.41091329677323e-05,3159
14,0.00252897755728481,0.0111650164081466,4.44200572502496e-06,3159
15,0.00137897781389275,0.00656814724368344,1.82705299955899e-06,3159
16,0.000901844165522975,0.00404745467628943,5.87704066745687e-07,3159
17,0.000497034181037603,0.00239674238800279,2.39235442123231e-07,3159
18,0.000323493195501815,0.00147484920394655,7.84279290400036e-08,3159
19,0.000179655408388991,0.000877447026087101,3.17221058310224e-08,3159
20,0.000116534857865074,0.000539570585760822,1.05513002779389e-08,3159
21,6.51038620366531e-05,0.000322168110632558,4.24789803332715e-09,3159
22,4.21256132504209e-05,0.000198058923950388,1.4297825146059e-09,3159
23,2.36469742529872e-05,0.000118594967021952,5.73539438164516e-10,3159
24,1.52722571809282e-05,7.29107033322533e-05,1.94983584833608e-10,3159
25,8.60703314948574e-06,4.37587053974268e-05,7.79944997475468e-11,3159
26,5.55085345164285e-06,2.69093692131881e-05,2.67501576445284e-11,3159
27,3.1387977799696e-06,1.61808089770953e-05,1.06581410364015e-11,3159
28,2.02204012879011e-06,9.95489014282867e-06,3.69837493963132e-12,3159
29,1.14720267345264e-06,5.99449341019991e-06,1.46194167882641e-12,3159
30,7.38074950760984e-07,3.68800358731809e-06,5.13367126586672e-13,3159
31,4.18887736280439e-07,2.22495741344518e-06,2.1493917756743e-13,3159
32,2.69029196715641e-07,1.37068681699507e-06,5.86197757002083e-14,3159
33,1.53006010801984e-07,8.27853823870631e-07,2.8421709430404e-14,3159
34,9.82339422647514e-08,5.10426628777431e-07,1.4210854715202e-14,3159
35,5.59777393039669e-08,3.0862825553979e-07,3.5527136788005e-15,3159
36,3.59301126157905e-08,1.90464964867406e-07,3.5527136788005e-15,3159
37,1.52852721468193e-08,5.76419177989888e-08,3.5527136788005e-15,3159
38,1.11367964190777e-08,4.36612100836757e-08,5.32907051820075e-15,3159
39,1.08524128049401e-08,4.38684544892392e-09,1.77635683940025e-15,3159
40,1.0835188428529e-08,2.67541731125571e-10,5.32907051820075e-15,3159
41,1.08351718292622e-08,2.608760436449e-13,0,3159
42,1.0835167542554e-08,6.52189151618326e-14,1.77635683940025e-15,3159


==> results/bratu/RAS_SD_8_OV_3.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
1,4.38116173640328,34.3143853489331,6.82050751789836,1726
2,2.39800421268337,8.44996812232273,4.3330336679843,1948
3,1.53371924482558,4.66266711128345,1.13086195166586,2736
4,0.995285527860391,2.45851362856614,0.323576422618586,2937
5,0.646950205684721,1.5328767777835,0.111255568522253,3114
6,0.428795077441931,0.92969805565074,0.0407728097047055,3121
7,0.285882439728441,0.622096805892387,0.0167435379241159,3157
8,0.190435305695112,0.397781084254383,0.00713232022533994,3152
9,0.127810712853407,0.269078637478873,0.00307320766500396,3159
10,0.0854798373415019,0.176802117550276,0.00136415749604524,3156
11,0.0574027225728319,0.118896149033271,0.000603150848412781,3159
12,0.038497207041656,0.0794884450218827,0.000269775494517788,3160
13,0.0258353808940607,0.0530409582516671,0.000121179407157612,3159
14,0.0173621101412532,0.0358947515643179,5.41684585222413e-05,3159
15,0.0116422089567237,0.0237860771541449,2.46006632771412e-05,3159
16,0.00783661832493548,0.0162454955508583,1.09700761878884e-05,3159
17,0.00525047546964291,0.0107023247315847,5.02410045299939e-06,3159
18,0.0035390335081469,0.00736308316810744,2.23390452092076e-06,3159
19,0.0023692237253694,0.00482706247786863,1.03017653962922e-06,3159
20,0.00159883320956402,0.00334098576265152,4.56775595125691e-07,3159
21,0.00106954134443552,0.00218136659126782,2.11888476542299e-07,3159
22,0.000722506929403721,0.00151747509415996,9.37159096991991e-08,3159
23,0.000482983990439562,0.000987412739008445,4.36964047167976e-08,3159
24,0.000326570213272364,0.000689901205236509,1.92853804037441e-08,3159
25,0.000218165125229207,0.000447642578305339,9.03321151213277e-09,3159
26,0.00014763539521803,0.000313960149146274,3.97990618239419e-09,3159
27,9.85679691783497e-05,0.000203234208424181,1.8718893102232e-09,3159
28,6.67534081951321e-05,0.000143022040514377,8.23634493940517e-10,3159
29,4.45421332337433e-05,9.24038970717648e-05,3.88851617572072e-10,3159
30,3.01870077240311e-05,6.52231322888762e-05,1.70929936871289e-10,3159
31,2.0131816111282e-05,4.20751971547437e-05,8.0991213735615e-11,3159
32,1.36530254625262e-05,2.97789617400136e-05,3.55608875679536e-11,3159
33,9.10052837112621e-06,1.91879306613213e-05,1.69233516089662e-11,3159
34,6.17563568063693e-06,1.36129913702379e-05,7.42339523185365e-12,3159
35,4.1140333644154e-06,8.76276376507701e-06,3.5456082514429e-12,3159
36,2.79269357337196e-06,6.2297540814889e-06,1.54010137976002e-12,3159
37,1.85683827632095e-06,4.00306994878509e-06,7.67386154620908e-13,3159
38,1.25889809444592e-06,2.84586520882626e-06,3.26849658449646e-13,3159
39,8.35969048728823e-07,1.82835248088914e-06,1.49213974509621e-13,3159
40,5.67181071214618e-07,1.30285902020448e-06,6.75015598972095e-14,3159
41,3.76447798977201e-07,8.37300372728897e-07,4.61852778244065e-14,3159
42,2.55601182439771e-07,5.97724670841475e-07,8.88178419700125e-15,3159
43,1.6956442922206e-07,3.84417700571287e-07,0,3159
44,1.15221152902209e-07,2.74852982070177e-07,5.32907051820075e-15,3159
45,7.64008390911796e-08,1.76972364974423e-07,3.5527136788005e-15,3159
46,5.1957723691306e-08,1.26698201079855e-07,3.5527136788005e-15,3159
47,1.16147072519947e-08,4.08539204577222e-08,3.5527136788005e-15,3159
48,1.01541479387551e-08,5.46019573000573e-09,7.105427357601e-15,3159
49,1.00822262567692e-08,3.25707788471008e-10,3.5527136788005e-15,3159
50,1.00816715289177e-08,2.53768292099862e-12,0,3159
51,1.00794534006398e-08,1.01505169151918e-11,0,3159
52,1.00793841740213e-08,3.17176797848183e-13,0,3159
53,1.00788299501823e-08,2.53740767190564e-12,0,3159
54,1.00788211869977e-08,3.96461558333068e-14,1.77635683940025e-15,3159


==> results/bratu/SSN_reduced.csv <==
IT,PRN,SN,ED,AS
 0, 5.28504e-01, 0+01, 0e+01, 1036
 1, 4.82651e-01, 3.32469e+01, 1.11615e+01, 2166
 2, 4.45667e-01, 5.05881e+00, 7.85109e-01, 3228
 3, 3.12867e-01, 4.39175e+00, 4.67949e-01, 3349
 4, 2.41765e-01, 1.85761e+00, 1.45158e-01, 3319
 5, 2.00968e-01, 1.06619e+00, 7.46893e-02, 3269
 6, 1.70253e-01, 7.38945e-01, 4.92120e-02, 3267
 7, 1.42583e-01, 5.92547e-01, 3.58366e-02, 3259
 8, 1.17235e-01, 4.87177e-01, 2.51881e-02, 3229
 9, 9.42924e-02, 4.19939e-01, 1.78545e-02, 3233
10, 7.15533e-02, 3.42562e-01, 1.20433e-02, 3207
11, 5.05914e-02, 2.83561e-01, 7.63675e-03, 3197
12, 3.21131e-02, 2.18089e-01, 4.27916e-03, 3185
13, 3.02528e-02, 3.10092e-01, 2.65206e-03, 3166
14, 4.59437e-03, 5.57074e-02, 3.37360e-04, 3161
15, 7.46060e-04, 3.63369e-03, 4.53014e-06, 3159
16, 1.15130e-08, 3.68377e-04, 8.67536e-08, 3159
17, 1.24561e-11, 3.17919e-07, -3.55271e-15, 3159


==> results/minsurf/NewtonSQP.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542 
 1, 2.17443e-01, 1.91310e+01, 1.30362e-01, 2268
 2, 1.89986e-01, 1.09665e+01, 1.78495e-01, 1515
 3, 1.45320e-01, 3.54591e+00, 1.18170e-01, 1372
 4, 1.58209e-01, 3.37024e+00, 7.15084e-02, 1387
 5, 1.46042e-01, 1.24961e+00, 3.14524e-02, 1389
 6, 9.26536e-02, 9.44042e-01, 1.87837e-02, 1403
 7, 8.59730e-02, 7.04224e-01, 4.22745e-03, 1403
 8, 7.07976e-02, 8.27057e-01, 7.78170e-06, 1413
 9, 6.57757e-02, 6.50136e-01, 7.63057e-03, 1415
10, 5.72583e-02, 4.68016e-01, 3.93425e-03, 1440
11, 2.75509e-02, 4.41584e-01, 4.76216e-03, 1490
12, 1.23810e-02, 4.09235e-01, 1.36569e-03, 1643
13, 1.12034e-03, 4.59848e-02, 1.09633e-04, 1649
14, 4.07374e-05, 3.90875e-03, 1.55371e-06, 1649
15, 6.71181e-08, 1.30040e-04, 2.03773e-09, 1649
16, 1.80327e-13, 1.99069e-07, 3.99680e-15, 1649


==> results/minsurf/RASPEN_RASTL_SD_16_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1, 1.92870e-01, 1.33580e+01, 6.10435e-02, 1500
2, 4.22273e-02, 3.26008e+00, 1.55876e-03, 1639
3, 1.51042e-04, 6.31182e-02, 3.64521e-06, 1649
4, 1.46185e-10, 1.97086e-04, 9.95404e-12, 1649


==> results/minsurf/RASPEN_RAS_SD_16_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1, 2.62190e-01, 1.30064e+01, 5.85594e-02, 1724
2, 1.75169e-01, 2.00293e+00, 2.42631e-02, 1569
3, 6.23148e-02, 9.03727e-01, 8.15184e-03, 1599
4, 1.36875e-02, 9.56972e-01, 1.56329e-03, 1649
5, 2.81612e-04, 3.55556e-02, 7.32479e-06, 1649
6, 1.89411e-07, 3.57865e-04, 4.03984e-09, 1649
7, 9.32731e-14, 2.50019e-07, 3.77476e-15, 1649



==> results/minsurf/RASTL_SD_16_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.169224465758916,11.0399208473464,0.475297197054878,1668
2,0.0895208365592164,3.08035210040907,0.0668661803520814,1492
3,0.0496080548487392,3.42965942067746,0.0269943476674499,1555
4,0.0133265900286589,0.45768200988566,0.00149822621109696,1613
5,0.00384142283242015,0.12671243710778,0.000136625363118315,1638
6,0.00182583654031397,0.0446299898057172,1.48924499556724e-05,1646
7,0.000712548616250986,0.0174369494359372,2.40754855740377e-06,1649
8,0.00026716475063184,0.00679609076758555,3.58873949446448e-07,1649
9,9.68301232122435e-05,0.00274315302971054,5.42904181610737e-08,1649
10,3.65180334459322e-05,0.00115290910951066,8.58274429305084e-09,1649
11,1.43840944494498e-05,0.000507867350198935,1.5016208276819e-09,1649
12,5.97255365065471e-06,0.000229701034737519,2.84678280948469e-10,1649
13,2.58679128127125e-06,0.00010597470752414,5.74580383272405e-11,1649
14,1.15814468955013e-06,4.92777889717452e-05,1.20374821221958e-11,1649
15,5.29411108460002e-07,2.30689815029114e-05,2.58282284448796e-12,1649
16,2.45135812676287e-07,1.08150415321371e-05,5.63549207299729e-13,1649
17,1.14256071828764e-07,5.07949161825954e-06,1.21236354289067e-13,1649
18,5.34713972374891e-08,2.38665883633267e-06,2.70894418008538e-14,1649
19,2.50649105038762e-08,1.12112154662436e-06,7.32747196252603e-15,1649
20,1.17625499467011e-08,5.26716718110427e-07,3.33066907387547e-15,1649
21,5.52607419746892e-09,2.47418971135623e-07,-1.77635683940025e-15,1649


==> results/minsurf/RASTL_SD_2_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.0768191162805729,14.6840771533637,0.552461628683512,1612
2,0.0421773931699736,1.91376595095465,0.0172195638570969,1612
3,0.010835020774569,0.330318942264105,0.00106480813675169,1638
4,0.00147223083149285,0.0624348904178108,6.18511674810307e-05,1646
5,0.000400207975137608,0.0159253279646938,2.26218026222469e-06,1649
6,0.000110947901213441,0.00449639857535528,1.63981646039701e-07,1649
7,3.95145622678773e-05,0.0016912988269611,1.8725767825245e-08,1649
8,1.50402508614207e-05,0.000700136834642323,2.92394441991917e-09,1649
9,6.1385164945702e-06,0.00029261411756631,4.92178298117096e-10,1649
10,2.55020745158905e-06,0.000123343772042833,8.62294680104014e-11,1649
11,1.07024393698443e-06,5.18597895129515e-05,1.52027279654021e-11,1649
12,4.49921319757477e-07,2.18545730021215e-05,2.69095856708645e-12,1649
13,1.89487766950901e-07,9.20052682452917e-06,4.78062034403592e-13,1649
14,7.98090222186392e-08,3.87626408006382e-06,8.79296635503124e-14,1649
15,3.36209632447336e-08,1.63257868856788e-06,1.28785870856518e-14,1649
16,1.41629410748801e-08,6.877746397381e-07,3.99680288865056e-15,1649
17,5.96646199982499e-09,2.89716536639323e-07,-3.10862446895044e-15,1649


==> results/minsurf/RASTL_SD_32_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.225598073636308,5.02309634820904,0.292060682949645,1867
2,0.153118864931645,9.57469428404203,0.262821077814622,1596
3,0.0585819773899145,1.47195356981253,0.0146097246064736,1596
4,0.0166750030699548,0.27803781918943,0.00115466392741803,1623
5,0.00308002666012511,0.102883375182967,0.0001485237578982,1640
6,0.00133831597205737,0.0374647440401117,1.26746329509597e-05,1644
7,0.000636682236733593,0.0164943478540056,2.36450562929313e-06,1647
8,0.000294641962756897,0.00728064981859661,4.73035723036475e-07,1649
9,0.0001329744789833,0.00319751157966493,9.2785391148098e-08,1649
10,5.86076283074492e-05,0.00139978943141314,1.79880319528536e-08,1649
11,2.56933357717061e-05,0.000610852997819757,3.43940498304107e-09,1649
12,1.12282928615815e-05,0.000266492060569994,6.55946630345738e-10,1649
13,4.90140798977994e-06,0.000116214378571825,1.24871002427085e-10,1649
14,2.13837234476686e-06,5.06791058422688e-05,2.37607711284227e-11,1649
15,9.32736850624618e-07,2.21013148390199e-05,4.51971793324901e-12,1649
16,4.0694073033563e-07,9.64199923867236e-06,8.56203996590921e-13,1649
17,1.77303459264925e-07,4.20078415304348e-06,1.63424829224823e-13,1649
18,7.74363285490261e-08,1.83462823516253e-06,3.26405569239796e-14,1649
19,3.36827393032362e-08,7.98108503944303e-07,5.99520433297585e-15,1649
20,1.46989135281976e-08,3.48324672753e-07,8.88178419700125e-16,1649
21,6.42456330791163e-09,1.52245446044253e-07,-1.77635683940025e-15,1649


==> results/minsurf/RASTL_SD_4_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.140975766298275,14.5591666787462,0.544389445871559,1669
2,0.0742710774154253,1.15767512002793,0.0198700447249509,1560
3,0.0290458637827254,1.29404606252488,0.00614764074678376,1629
4,0.00431151687555976,0.196411888231232,0.000386601771854789,1647
5,0.00112487496194439,0.0455798051603645,1.46042909447974e-05,1648
6,0.000361877795571171,0.0186163976862086,1.64521893242231e-06,1649
7,0.000174495239309578,0.00780168431708734,2.56315080271463e-07,1649
8,6.97064162236404e-05,0.00344136470516694,4.97564138779438e-08,1649
9,3.26792091550971e-05,0.00149904467428192,9.26055232497447e-09,1649
10,1.39528383715329e-05,0.0006653201648366,1.84945658787683e-09,1649
11,6.34168025399285e-06,0.000293288367455613,3.58210794360048e-10,1649
12,2.77578844886017e-06,0.000130237944950824,7.11990466584211e-11,1649
13,1.24488693744281e-06,5.76773059151049e-05,1.39610545346613e-11,1649
14,5.50046898918147e-07,2.56168754015407e-05,2.76823008960037e-12,1649
15,2.4537390592094e-07,1.13662471056108e-05,5.43787237461402e-13,1649
16,1.08827359792666e-07,5.04992194301693e-06,1.0502709812954e-13,1649
17,4.84443718592525e-08,2.24285696081373e-06,2.55351295663786e-14,1649
18,2.15158827658693e-08,9.96666952768346e-07,3.77475828372553e-15,1649
19,9.56977810510759e-09,4.42853028839397e-07,-6.66133814775094e-16,1649


==> results/minsurf/RASTL_SD_8_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.15245054927425,12.9672351662769,0.510052264867022,1669
2,0.0870682368010022,2.27266446682371,0.0450218089661578,1488
3,0.0447245681829833,2.44221053439721,0.0149741223925051,1624
4,0.00824498604946507,0.281494006839336,0.000726427860183509,1644
5,0.00125562823641571,0.0569081911542066,3.36786652732624e-05,1649
6,0.000447854025710555,0.0173062731225091,1.74266085628538e-06,1648
7,0.000153575745091081,0.00644327036129237,2.20044297449817e-07,1649
8,6.24827992529919e-05,0.00246399002891938,2.94082689311637e-08,1649
9,2.36424379592069e-05,0.000978069099295666,4.56854620800584e-09,1649
10,9.53146520788126e-06,0.000385749726303234,6.90765444844033e-10,1649
11,3.71401036432096e-06,0.000153629214100339,1.09298570194483e-10,1649
12,1.48451297242606e-06,6.08876942770294e-05,1.69921854364929e-11,1649
13,5.84796653220094e-07,2.42176083469833e-05,2.68007838144513e-12,1649
14,2.32708847530557e-07,9.60316280668041e-06,4.22550883172335e-13,1649
15,9.20394895253792e-08,3.81420146155204e-06,6.3726801613484e-14,1649
16,3.65610794150687e-08,1.51357557881836e-06,1.19904086659517e-14,1649
17,1.44830535700151e-08,6.00473634669666e-07,4.44089209850063e-15,1649
18,5.74818603535792e-09,2.38259807658874e-07,-3.99680288865056e-15,1649


==> results/minsurf/RASTL_ov2_sd32.csv <==
iter,ProjGrad,norm_s,e_diff,activeset
0, 2.28543e-01, 0, 0, 3542
 1, 1.41107e-01, 5.43725e+00, 1.35483e-01, 3695
 2, 1.39880e-01, 6.66192e+00, 1.33561e-01, 3578
 3, 1.22338e-01, 4.54553e+00, 7.55554e-02, 3469
 4, 1.02471e-01, 3.26738e+00, 4.54223e-02, 3370
 5, 8.08968e-02, 2.27438e+00, 2.65812e-02, 3266
 6, 6.34879e-02, 1.54940e+00, 1.54870e-02, 3159
 7, 5.03342e-02, 1.10401e+00, 9.52984e-03, 3049
 8, 4.08043e-02, 8.48643e-01, 6.23077e-03, 2944
 9, 3.33213e-02, 7.01429e-01, 4.32464e-03, 2835
10, 2.73245e-02, 5.95421e-01, 3.07424e-03, 2735
11, 2.31950e-02, 4.98205e-01, 2.17527e-03, 2626
12, 1.93812e-02, 4.59937e-01, 1.71843e-03, 2524
13, 1.66220e-02, 3.90732e-01, 1.24116e-03, 2425
14, 1.37496e-02, 3.64878e-01, 9.99831e-04, 2332
15, 1.19160e-02, 3.02943e-01, 6.94016e-04, 2238
16, 1.03539e-02, 2.62912e-01, 5.09840e-04, 2165
17, 8.65520e-03, 2.29116e-01, 3.88094e-04, 2083
18, 7.34744e-03, 2.02300e-01, 2.91603e-04, 2028
19, 6.00358e-03, 1.70840e-01, 2.12644e-04, 1972
20, 4.98073e-03, 1.45215e-01, 1.52008e-04, 1935
21, 4.21541e-03, 1.16913e-01, 1.00235e-04, 1893
22, 3.39952e-03, 9.77602e-02, 7.13983e-05, 1866
23, 2.75515e-03, 7.90550e-02, 4.77678e-05, 1838
24, 2.24161e-03, 6.50890e-02, 3.25734e-05, 1812
25, 1.90060e-03, 5.14753e-02, 2.01392e-05, 1785
26, 1.47376e-03, 8.54342e-02, 2.41159e-05, 1761
27, 9.91931e-04, 4.59703e-02, 7.86346e-06, 1745
28, 6.45390e-04, 2.48278e-02, 2.54210e-06, 1732
29, 5.79894e-04, 2.81240e-02, 1.20072e-06, 1720
30, 1.09219e-04, 1.15102e-03, 1.00005e-07, 1716
31, 1.39329e-07, 2.05783e-04, 4.04995e-09, 1716
32, 7.65216e-13, 8.00663e-07, 2.22045e-16, 1716


==> results/minsurf/RAS_SD_16_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.225153770310346,9.2472597883607,0.392622817766877,2076
2,0.151899399778904,1.29599322645283,0.0700731490279727,1917
3,0.113450012654171,1.75623185603661,0.0502132619129032,1851
4,0.0705907740703382,1.11304274294172,0.0209416137971501,1782
5,0.0601658896211617,0.826412593532417,0.0112932060729927,1751
6,0.0410439346969792,0.632472882922772,0.00693618030540177,1731
7,0.0360532377179919,0.511541730135893,0.004396308402425,1718
8,0.0276302842862164,0.420922815047674,0.00308013049970524,1705
9,0.0249276150228845,0.359635033875765,0.002195411718525,1702
10,0.0210183185333281,0.311063332950118,0.00167811090725989,1696
11,0.0192069404687889,0.275115636532736,0.00129757284451326,1690
12,0.0170320547348383,0.245043770238299,0.00104199056240306,1685
13,0.0156368664294906,0.220775268344168,0.000842096029910255,1677
14,0.0141673682506095,0.19956647328748,0.00069332074752726,1674
15,0.0130521048804495,0.181298025814334,0.000572350546976574,1679
16,0.0119244966461273,0.164820920978156,0.000476348611499589,1675
17,0.0109753214009453,0.150341083732258,0.000396846991175259,1672
18,0.0100570811804866,0.137139669644765,0.000331853510518343,1670
19,0.00924883143166206,0.125253953964975,0.000277488911512913,1671
20,0.00847194564994946,0.114354743719997,0.000232435266471764,1667
21,0.00778124043943525,0.104574298299895,0.000194670473024683,1660
22,0.00712916965974958,0.0956610465442134,0.000163397642562124,1657
23,0.00654941909683493,0.0876178481227131,0.00013720167428044,1657
24,0.00601792108261638,0.0802331263013949,0.000115352087023401,1656
25,0.00552582812537698,0.0735083685048759,9.70153228048165e-05,1655
26,0.00507107802348482,0.067347547965525,8.16159393235427e-05,1651
27,0.00465663991814056,0.0617114258422697,6.86573857344719e-05,1655
28,0.00427435856093384,0.0565318953281616,5.77294942889495e-05,1655
29,0.00392108565363633,0.0517247894225391,4.84954591908338e-05,1660
30,0.00359494116773194,0.0473057535858602,4.06843720939243e-05,1656
31,0.0032911903357423,0.043278913785673,3.41337039500011e-05,1655
32,0.00301527036628971,0.0396267561412124,2.86458758063102e-05,1652
33,0.00276548118843167,0.0363031796586687,2.40526304573496e-05,1649
34,0.00253536254195903,0.0332571334347789,2.02074112995998e-05,1649
35,0.00232486519154053,0.0304660708678048,1.69727302077316e-05,1652
36,0.00213116507910918,0.0279020297441748,1.42524240469566e-05,1651
37,0.00195305192452806,0.0255607377422433,1.19685732127284e-05,1650
38,0.00179087061584718,0.0234185900124729,1.00512179157519e-05,1650
39,0.00164107274081034,0.021453059224652,8.44277670064564e-06,1650
40,0.00150448668019381,0.019654768718147,7.09056759173876e-06,1648
41,0.00137861365582789,0.018010548666458,5.95704628914007e-06,1646
42,0.00126383771735041,0.0165007712807505,5.00420234872401e-06,1648
43,0.00115850591380395,0.0151178997839378,4.2033888227877e-06,1649
44,0.00106188751768759,0.0138520446832967,3.53034651268125e-06,1649
45,0.000973243035398771,0.012692094541807,2.96487822049052e-06,1649
46,0.000891957930195969,0.0116294700067291,2.48978630801311e-06,1649
47,0.000817416805473403,0.010655757950855,2.09069300005638e-06,1649
48,0.00074907587936905,0.00976356409781855,1.75547256042741e-06,1649
49,0.000686419950914772,0.00894597875504295,1.47392173754923e-06,1649
50,0.000628983733795475,0.00819680206653377,1.23746999647345e-06,1649
51,0.000576335283417262,0.00751027132800841,1.03890325853229e-06,1649
52,0.000528038200929087,0.00688007173064907,8.72134973795013e-07,1651
53,0.000483723451301876,0.00630118491722855,7.3194500749274e-07,1651
54,0.000443123615091818,0.00577185879453201,6.14203575777239e-07,1651
55,0.000405915184925707,0.00528701109021578,5.153875921593e-07,1651
56,0.000371826732216896,0.00484292751866375,4.32456584542606e-07,1651
57,0.000340594492090584,0.00443611410171733,3.62860514302454e-07,1651
58,0.000311981376658402,0.00406346890850715,3.04457940192293e-07,1651
59,0.00028576901007152,0.00372209554888248,2.5544937365396e-07,1651
60,0.000261755554368885,0.0034093868577008,2.14325978298291e-07,1651
61,0.000239758268946786,0.00312292461677082,1.79819275691884e-07,1651
62,0.000219607113978292,0.00286051675664875,1.50866017900597e-07,1651
63,0.000201109799385623,0.00262041191515312,1.26590659066395e-07,1650
64,0.000184256615643836,0.00240075221277631,1.06243013053842e-07,1649
65,0.000168807450150647,0.00219952045176458,8.91826894555692e-08,1649
66,0.000154660263901949,0.00201516368946354,7.48597324129463e-08,1649
67,0.000141698271179466,0.00184625156290803,6.28368335142682e-08,1649
68,0.000129822979579676,0.00169149200467042,5.27443846376485e-08,1649
69,0.000118941523184195,0.00154970083903177,4.4272543631152e-08,1649
70,0.000108971982537379,0.00141979283764331,3.71611543759087e-08,1649
71,9.98371639736639e-05,0.00130077177674483,3.11918204598527e-08,1649
72,9.14677868435623e-05,0.00119172642041931,2.61811949897606e-08,1649
73,8.37995108958397e-05,0.00109182000678083,2.19753295560565e-08,1649
74,7.67738250779764e-05,0.0010002876182536,1.84450210660714e-08,1649
75,7.03368868940167e-05,0.0009164268110656,1.54817678676977e-08,1649
76,6.44394201220726e-05,0.000839595424443874,1.29945145754817e-08,1649
77,5.90362712520104e-05,0.000769203861170456,1.09068074571894e-08,1649
78,5.4086011916127e-05,0.000704712963957315,9.15448294946941e-09,1649
79,4.95507412738027e-05,0.000645627869624647,7.683659486446e-09,1649
80,4.53956593092675e-05,0.000591495887980685,6.44913211722553e-09,1649
81,4.15889427540434e-05,0.00054190166592323,5.41294253864066e-09,1649
82,3.81013719872371e-05,0.000496465118401926,4.54321824605586e-09,1649
83,3.49062248970837e-05,0.000454837621823415,3.81323728149141e-09,1649
84,3.19789725380373e-05,0.000416700062798623,3.20053139546417e-09,1649
85,2.92971769386128e-05,0.000381759822168551,2.68627498023477e-09,1649
86,2.68402489117479e-05,0.000349748988854293,2.2546380318289e-09,1649
87,2.45893489903806e-05,0.000320421948653258,1.89236226688649e-09,1649
88,2.25271957930701e-05,0.000293553786816474,1.58828816765322e-09,1649
89,2.06379723464553e-05,0.000268938342225474,1.33307231919844e-09,1649
90,1.89071739827624e-05,0.000246386803355669,1.11887277221001e-09,1649
91,1.73215221612551e-05,0.000225726124531514,9.39081257200769e-10,1649
92,1.58688429041587e-05,0.000206797807478735,7.88178633470693e-10,1649
93,1.45379893256041e-05,0.000189456602899253,6.61531274204208e-10,1649
94,1.3318743680274e-05,0.000173569462825804,5.55232526622262e-10,1649
95,1.22017544585011e-05,0.000159014539866953,4.66006566668398e-10,1649
96,1.11784904900254e-05,0.000145679838097371,3.91130239307813e-10,1649
97,1.02409572328771e-05,0.000133463638663647,3.28279181616153e-10,1649
98,9.38212026788842e-06,0.000122271493264356,2.75522493708991e-10,1649
99,8.59526691248715e-06,0.000112017934487115,2.31249019932989e-10,1649
100,7.8744074561397e-06,0.0001026242546959,1.94092963923254e-10,1649
101,7.21408795159797e-06,9.40181735967691e-05,1.6289947168957e-10,1649
102,6.60911401457011e-06,8.6134184161019e-05,1.36726852062452e-10,1649
103,6.05477491316812e-06,7.89109125855602e-05,1.14754428182096e-10,1649
104,5.5469814457107e-06,7.22934636441254e-05,9.63131796538619e-11,1649
105,5.0817535009868e-06,6.62308791064219e-05,8.08353384229576e-11,1649
106,4.6555565309227e-06,6.06767288992772e-05,6.78461731240532e-11,1649
107,4.26509869520492e-06,5.55883165621202e-05,5.69453373344686e-11,1649
108,3.90739174667472e-06,5.0926628872077e-05,4.77926587194588e-11,1649
109,3.5796840870947e-06,4.66558555416805e-05,4.01132460581266e-11,1649
110,3.27946192595679e-06,4.2743234441505e-05,3.36666250433382e-11,1649
111,3.00441897113388e-06,3.91587198088331e-05,2.82576184673644e-11,1649
112,2.75244381456064e-06,3.58748060930845e-05,2.3715251984413e-11,1649
113,2.52160165236771e-06,3.28662798728147e-05,1.99060767869241e-11,1649
114,2.31011998630481e-06,3.01100517462437e-05,1.67081903867938e-11,1649
115,2.11637515237011e-06,2.75849616558031e-05,1.40225608902256e-11,1649
116,1.93887943154031e-06,2.52716286252358e-05,1.17670317933971e-11,1649
117,1.77627012035877e-06,2.31522935682782e-05,9.87587789325062e-12,1649
118,1.62729859603571e-06,2.12106889189287e-05,8.29136759250559e-12,1649
119,1.49082113772963e-06,1.94319096053924e-05,6.95976609677018e-12,1649
120,1.36578980651697e-06,1.7802301611385e-05,5.83755266347907e-12,1649
121,1.25124466921975e-06,1.63093550752099e-05,4.90407714437424e-12,1649
122,1.14630621479919e-06,1.49416097781734e-05,4.11271017242143e-12,1649
123,1.05016876593767e-06,1.36885661025207e-05,3.45123929434976e-12,1649
124,9.62094166282702e-07,1.25406052222088e-05,2.89901436190121e-12,1649
125,8.8140620850079e-07,1.14889147069715e-05,2.43316478076849e-12,1649
126,8.07485369313914e-07,1.05254212933819e-05,2.04103400847089e-12,1649
127,7.3976410778363e-07,9.64272861533026e-06,1.71240799318184e-12,1649
128,6.77722465556538e-07,8.83406065135125e-06,1.4415135751733e-12,1649
129,6.20884106170388e-07,8.09320955088751e-06,1.20414789250844e-12,1649
130,5.68812633778679e-07,7.41448810241664e-06,1.01407771069262e-12,1649
131,5.21108260237891e-07,6.79268598924273e-06,8.51541059887495e-13,1649
132,4.77404722066888e-07,6.22302986216481e-06,7.1009864655025e-13,1649
133,4.37366478131183e-07,5.70114664728297e-06,5.99964522507435e-13,1649
134,4.00686126031179e-07,5.22303001590205e-06,4.99822405686245e-13,1649
135,3.67082046910786e-07,4.78500960284488e-06,4.24771329221585e-13,1649
136,3.36296239741386e-07,4.38372285257466e-06,3.5615954629975e-13,1649
137,3.08092342763542e-07,4.01608919172375e-06,2.93987056920741e-13,1649
138,2.82253816787772e-07,3.67928639291306e-06,2.49578135935735e-13,1649
139,2.58582284020875e-07,3.3707289017146e-06,2.07833750209829e-13,1649
140,2.3689600411544e-07,3.08804799535305e-06,1.78523862359725e-13,1649
141,2.17028479117259e-07,2.82907359464852e-06,1.46993528460371e-13,1649
142,1.98827174798327e-07,2.59181760874787e-06,1.20348175869367e-13,1649
143,1.82152349953215e-07,2.37445867114879e-06,1.0547118733939e-13,1649
144,1.66875983055232e-07,2.17532816014977e-06,8.90398865749376e-14,1649
145,1.52880789420062e-07,1.99289738691711e-06,7.105427357601e-14,1649
146,1.40059321058027e-07,1.82576586341592e-06,6.26165785888588e-14,1649
147,1.28313141132716e-07,1.6726505486104e-06,5.06261699229071e-14,1649
148,1.17552068617744e-07,1.53237600147766e-06,4.52970994047064e-14,1649
149,1.07693485745844e-07,1.4038653560195e-06,3.530509218308e-14,1649
150,9.86617036560335e-08,1.28613205470715e-06,3.13082892944294e-14,1649
151,9.03873813514539e-08,1.17827227569999e-06,2.53130849614536e-14,1649
152,8.28069932792719e-08,1.07945799424054e-06,2.17603712826531e-14,1649
153,7.58623415952229e-08,9.8893062574369e-07,1.82076576038526e-14,1649
154,6.95001093630563e-08,9.05995202619685e-07,1.24344978758018e-14,1649
155,6.36714511659685e-08,8.30015039533218e-07,1.22124532708767e-14,1649
156,5.83316181061411e-08,7.60406845524668e-07,1.17683640610267e-14,1649
157,5.34396141875097e-08,6.9663624530705e-07,7.54951656745106e-15,1649
158,4.89578817138602e-08,6.38213679048393e-07,1.22124532708767e-14,1649
159,4.4852012836408e-08,5.84690642459117e-07,3.33066907387547e-15,1649
160,4.10904853013173e-08,5.3565624376931e-07,5.77315972805081e-15,1649
161,3.76444205087051e-08,4.90734050656971e-07,5.10702591327572e-15,1649
162,3.44873619781185e-08,4.4957919880798e-07,4.66293670342566e-15,1649
163,3.1595071845661e-08,4.11875746245721e-07,3.33066907387547e-15,1649
164,2.8945344981088e-08,3.77334246013547e-07,2.44249065417534e-15,1649
165,2.65178387816181e-08,3.45689525552271e-07,-2.22044604925031e-16,1649
166,2.42939163895876e-08,3.16698650851191e-07,3.77475828372553e-15,1649
167,2.22565041492049e-08,2.90139060437198e-07,1.77635683940025e-15,1649
168,2.03899602839936e-08,2.65806858501384e-07,2.22044604925031e-16,1649
169,1.86844080328818e-08,2.43514758179977e-07,2.22044604925031e-16,1649
170,1.71144387157099e-08,2.23091180459112e-07,1.33226762955019e-15,1649
171,1.56792485485835e-08,2.04385764059934e-07,4.44089209850063e-16,1649
172,1.43634146728044e-08,1.87243075876139e-07,-2.22044604925031e-15,1649
173,1.31618959100485e-08,1.71540757850735e-07,4.88498130835069e-15,1649
174,1.20558858281328e-08,1.57153320613554e-07,-4.44089209850063e-16,1649
175,1.10449690662068e-08,1.43976144256695e-07,-8.88178419700125e-16,1649
176,1.01207362221571e-08,1.31898604365787e-07,4.44089209850063e-15,1649
177,9.26992073037618e-09,1.20831852619861e-07,-2.22044604925031e-15,1649


==> results/minsurf/RAS_SD_2_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.0856071791764217,14.5038585214853,0.548104849811112,1726
2,0.0487641212587035,0.848718438091167,0.0161174022551924,1668
3,0.0313920387098124,0.46188930628968,0.00415304757505974,1648
4,0.0190130399041634,0.285585213846266,0.00147230653640684,1646
5,0.0113084510896428,0.182453796962975,0.000569051453142455,1647
6,0.00727799004742014,0.119791751986833,0.000224338158444137,1643
7,0.00434087508472199,0.0780846945541768,9.47280586678367e-05,1640
8,0.00294358050440599,0.0530783136355927,3.99223501563739e-05,1643
9,0.00188194988062928,0.035765391578596,1.814252144694e-05,1647
10,0.00132693622951365,0.0248902137555071,8.26751805105275e-06,1648
11,0.000905852329202225,0.0174568728321333,4.01960433116244e-06,1650
12,0.000661765469023631,0.0125045758096698,1.98991757116573e-06,1651
13,0.000472003470325179,0.00906058660296966,1.03163922293703e-06,1650
14,0.000352238302562393,0.0066368526747995,5.42733553876573e-07,1649
15,0.000258178226929109,0.00492155375850047,2.94307693105011e-07,1649
16,0.000194677039645061,0.00364912878024755,1.610753284087e-07,1649
17,0.000144350338988097,0.002738962877118,8.9611978282278e-08,1649
18,0.000109427884349553,0.00204418680404553,5.00537511438637e-08,1649
19,8.15784519441045e-05,0.00154397275549381,2.82171399579312e-08,1649
20,6.19962801412064e-05,0.00115610026069538,1.5922974272442e-08,1649
21,4.63304231720924e-05,0.000875852692584152,9.03541996777335e-09,1649
22,3.52500174638821e-05,0.000656860805765787,5.1241211274089e-09,1649
23,2.63716484242532e-05,0.00049833784891946,2.91697066501229e-09,1649
24,2.00755068855562e-05,0.000374017204351134,1.6582093476103e-09,1649
25,1.50266989394903e-05,0.000283935920206762,9.45422407028218e-10,1649
26,1.14420879436262e-05,0.000213176894211208,5.38061151189595e-10,1649
27,8.56651307527498e-06,0.000161878618036722,3.07004199839866e-10,1649
28,6.52379331032269e-06,0.000121556780203003,1.74815051323662e-10,1649
29,4.88479792446341e-06,9.23160253832653e-05,9.97848470518647e-11,1649
30,3.72016945059432e-06,6.93264778094377e-05,5.68338709427962e-11,1649
31,2.7857090735637e-06,5.26517775565701e-05,3.244671198388e-11,1649
32,2.12162425357745e-06,3.95409708737587e-05,1.84829929139596e-11,1649
33,1.58873163925137e-06,3.0030646933479e-05,1.05542241612966e-11,1649
34,1.21001711830977e-06,2.25530131972573e-05,6.01185767834522e-12,1649
35,9.06102839898453e-07,1.7128544090591e-05,3.42970096767203e-12,1649
36,6.90117450546523e-07,1.28635928728061e-05,1.95976568306833e-12,1649
37,5.16785862637767e-07,9.769563516428e-06,1.11333164909411e-12,1649
38,3.93603272420334e-07,7.33698143867648e-06,6.36601882320065e-13,1649
39,2.94745348458625e-07,5.57220710672877e-06,3.62376795237651e-13,1649
40,2.24489746649915e-07,4.18474842606248e-06,2.06501482580279e-13,1649
41,1.6810668740184e-07,3.17816616798852e-06,1.16129328375791e-13,1649
42,1.28036976636812e-07,2.38681292693191e-06,6.92779167366098e-14,1649
43,9.58790982852923e-08,1.8126902633104e-06,3.95239396766556e-14,1649
44,7.30255585851811e-08,1.36133513658684e-06,1.86517468137026e-14,1649
45,5.46843943411131e-08,1.03387671719889e-06,1.73194791841524e-14,1649
46,4.16499687086208e-08,7.76443624537819e-07,5.10702591327572e-15,1649
47,3.11891233906899e-08,5.89674730564358e-07,3.77475828372553e-15,1649
48,2.37549788463161e-08,4.42846761095445e-07,0,1649
49,1.77886548275469e-08,3.36321988217193e-07,4.88498130835069e-15,1649
50,1.35486093050198e-08,2.52578310227117e-07,-4.44089209850063e-16,1649
51,1.01457266366028e-08,1.91821495384138e-07,0,1649
52,7.72742600459126e-09,1.4405818703011e-07,-4.44089209850063e-16,1649


==> results/minsurf/RAS_SD_32_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.281074711594727,7.47726379714296,0.312711359882398,2392
2,0.24956004828941,2.44017632736232,0.125656747163451,2126
3,0.143621988606302,1.41058347927846,0.0488672698792993,2010
4,0.130050413830507,1.07966264685156,0.0242179597475711,1935
5,0.0819016080074371,0.810190884006633,0.0163735352075038,1881
6,0.0736921852693974,0.669422273713251,0.00985795929992106,1850
7,0.0497896702960423,0.540730551447333,0.00727387648066413,1817
8,0.0462319209797928,0.462841327400562,0.00490399426757682,1795
9,0.0340347239663272,0.392401426187807,0.00379772776838849,1767
10,0.0322446462021623,0.345307683513587,0.0027918146223842,1753
11,0.0255814301022165,0.303376970741766,0.0022480474835429,1747
12,0.0244009568690051,0.272767564538716,0.00175910859083106,1730
13,0.0204837188737226,0.245600170149935,0.00146019995654711,1721
14,0.0195102990875856,0.224282447474837,0.00119310423094876,1713
15,0.0170524758858884,0.205215048500392,0.00101209802821889,1703
16,0.0161776864034429,0.189390082568415,0.00085125028505173,1691
17,0.0145366055659759,0.175063086797481,0.000732760496182205,1686
18,0.0137463949322775,0.162661558188888,0.000627896364007841,1676
19,0.0125677816609329,0.151349812804297,0.000546033501082954,1675
20,0.0118626143166345,0.14124498672819,0.000473674972740534,1674
21,0.0109693302407513,0.131876689630822,0.000414399301423396,1674
22,0.0103324572984201,0.123347694680596,0.000361919705764269,1671
23,0.00961034238186655,0.115399429062349,0.000317720593943971,1673
24,0.00904369422161787,0.108081825075987,0.000278631445480793,1670
25,0.00845035274828465,0.101274052845213,0.000245133758960847,1669
26,0.00794846045317151,0.0949419862975747,0.000215560593033626,1668
27,0.00744561858734339,0.0890280753129341,0.000189865130684641,1666
28,0.00699945706211374,0.0835111382935266,0.000167212111698678,1666
29,0.0065633432142392,0.0783408855791692,0.0001474088677198,1664
30,0.00617074197346303,0.073525964819401,0.000129947949030873,1654
31,0.00579204761004162,0.0690423142005365,0.000114713748605499,1654
32,0.00544739982142926,0.0648596173155019,0.000101314396634189,1654
33,0.00512158409657918,0.0609401605357606,8.95495572210692e-05,1654
34,0.00481911485972059,0.0572616738396759,7.91536677033911e-05,1655
35,0.00453158524481957,0.0538009651510654,6.99677330751047e-05,1653
36,0.0042619774572899,0.0505648162005164,6.18621736334646e-05,1650
37,0.00400827708337394,0.0475314806846855,5.47195423286073e-05,1652
38,0.00377208054555154,0.0446755911424064,4.83956392418605e-05,1651
39,0.00354786593276579,0.0419819237533695,4.27963443663248e-05,1654
40,0.00333723929701835,0.0394475283698263,3.78214972145408e-05,1654
41,0.00313842485976658,0.0370691100466776,3.34240539978659e-05,1654
42,0.00295193687554675,0.0348086729077137,2.95166705761574e-05,1657
43,0.00277353072909222,0.0326784980490427,2.60505600089278e-05,1653
44,0.00260620729063497,0.0306898241828839,2.29953074664113e-05,1651
45,0.00244899938540267,0.0288236796605704,2.03055074572411e-05,1651
46,0.00230203944690871,0.0270709428396871,1.79285702239795e-05,1649
47,0.0021634929541445,0.0254304537970821,1.58341913094606e-05,1648
48,0.0020341039026712,0.0238912676330412,1.39849598697062e-05,1648
49,0.00191204072525218,0.0224463425487142,1.2352754849676e-05,1647
50,0.00179748205136242,0.0210892376575679,1.09100402514439e-05,1648
51,0.0016896445899111,0.0198108726625252,9.63464814973669e-06,1650
52,0.00158775503958364,0.0186118113451335,8.50825793885512e-06,1650
53,0.00149264853452093,0.0174866647740577,7.51408380672558e-06,1650
54,0.00140290764257592,0.0164299086284535,6.63667730993467e-06,1649
55,0.00131863100225348,0.0154397207171144,5.86215163966841e-06,1647
56,0.0012397409724704,0.0145089073950012,5.1787879180587e-06,1648
57,0.00116504074702555,0.013633025085923,4.5753503110646e-06,1648
58,0.00109534366015338,0.012810958295933,4.04154610889051e-06,1647
59,0.00102953533872538,0.0120390420146912,3.57077992152455e-06,1645
60,0.000967968038118626,0.0113125628317883,3.15438885367669e-06,1647
61,0.000909881175023539,0.0106286506183942,2.7861376830085e-06,1647
62,0.000855245442011046,0.00998672402654922,2.4605715338577e-06,1647
63,0.000803854184729576,0.00938372677634649,2.17300964511224e-06,1648
64,0.000755532918613874,0.00881718643914323,1.91898181878258e-06,1649
65,0.00071009286395169,0.00828485574966631,1.69461093757484e-06,1649
66,0.000667366715111309,0.00778470578480098,1.49643030944446e-06,1649
67,0.00062720112115922,0.00731479301041412,1.32139797415221e-06,1649
68,0.000589438802821042,0.00687324704275851,1.16681573314459e-06,1649
69,0.000553941569570885,0.00645836587534033,1.03029712494873e-06,1649
70,0.000520572085611595,0.00606851581143159,9.09735021092928e-07,1649
71,0.000489206034780072,0.00570219522002862,8.03267064863888e-07,1649
72,0.000459722683970335,0.00535797039836906,7.09247844898897e-07,1649
73,0.000432010993073777,0.00503451548874679,6.26223826794003e-07,1649
74,0.000405964459752283,0.00473056951865559,5.52910648821126e-07,1649
75,0.000381486146749401,0.0044443173872389,4.88134933585016e-07,1651
76,0.000358460139267605,0.00417500752778344,4.30864394163066e-07,1651
77,0.000336794889271795,0.00392213061194447,3.80290400503469e-07,1651
78,0.000316432177461087,0.00368458562594262,3.3564680212983e-07,1651
79,0.000297296441883373,0.00346143939818801,2.96239561325962e-07,1651
80,0.000279314426893916,0.0032518137830309,2.61457379080454e-07,1651
81,0.000262418590551622,0.00305488204654846,2.30756263652765e-07,1651
82,0.000246542297602166,0.00286987916246054,2.03658968134235e-07,1651
83,0.000231625359652707,0.00269607477406218,1.7974190291703e-07,1651
84,0.000217609246192266,0.00253279602477787,1.58632635915978e-07,1651
85,0.000204440244128621,0.00237939968414395,1.40001356729869e-07,1651
86,0.000192066989767629,0.00223529192142581,1.23557596154455e-07,1651
87,0.000180441727901423,0.00209990643822966,1.09044493656896e-07,1651
88,0.000169524077077334,0.00197278326194313,9.62376935920162e-08,1649
89,0.000159265443695895,0.00185358238947503,8.49535490843323e-08,1649
90,0.000149655372960507,0.00174158878660412,7.49994051307823e-08,1649
91,0.000140617664081162,0.00163635377639037,6.62143244678504e-08,1649
92,0.000132129304300525,0.00153748620207166,5.8457167773085e-08,1649
93,0.000124151408440439,0.00144459130043981,5.16088645152735e-08,1649
94,0.000116656207114463,0.00135731333230586,4.55625430717532e-08,1649
95,0.000109612550663632,0.00127530803833365,4.02245188269035e-08,1649
96,0.000102994444800752,0.00119825913806686,3.55117315553599e-08,1649
97,9.67753586727163e-05,0.00112586473655508,3.13510264415839e-08,1649
98,9.09318146247766e-05,0.00105784482649331,2.76777127883321e-08,1649
99,8.54407569961401e-05,0.000993933841946009,2.44347313493876e-08,1649
100,8.02812211297443e-05,0.0009338842362384,2.15716626783546e-08,1649
101,7.54330120651155e-05,0.000877462044436258,1.9044022137038e-08,1649
102,7.08775022323835e-05,0.000824448546411726,1.6812515157838e-08,1649
103,6.65969362307303e-05,0.000774637446171783,1.48424534884839e-08,1649
104,6.25748060765513e-05,0.000727835549390851,1.31032140693321e-08,1649
105,5.87954706661316e-05,0.000683860868189986,1.15677583067963e-08,1649
106,5.52443219211107e-05,0.000642542782311908,1.02122048595277e-08,1649
107,5.19075665520248e-05,0.000603720700181259,9.01549390697198e-09,1649
108,4.87722888529875e-05,0.000567243952413423,7.95899635086528e-09,1649
109,4.58263179074788e-05,0.00053297080214831,7.0262988760561e-09,1649
110,4.30582401958005e-05,0.000500768206334884,6.20289664077234e-09,1649
111,4.04573129169504e-05,0.000470511054772549,5.47597767130981e-09,1649
112,3.80134531847876e-05,0.000442081873834384,4.83424034136704e-09,1649
113,3.57171771338916e-05,0.00041537022165136,4.26770307981883e-09,1649
114,3.35595793017791e-05,0.000390272375331237,3.76755959763386e-09,1649
115,3.15322861249701e-05,0.000366690837371215,3.3260179055361e-09,1649
116,2.96274309436322e-05,0.000344534039428021,2.93622970382046e-09,1649
117,2.78376396000724e-05,0.000323715915533323,2.59211296871342e-09,1649
118,2.61559267204236e-05,0.0003041555386751,2.28832841564497e-09,1649
119,2.45758012422366e-05,0.000285777000139181,2.02013983319205e-09,1649
120,2.30911308127117e-05,0.000268508871495245,1.78338388501231e-09,1649
121,2.16961101032699e-05,0.000252284095187666,1.57437241021796e-09,1649
122,2.03853723348005e-05,0.000237039624835051,1.38985711828354e-09,1649
123,1.91537955594626e-05,0.000222716252528628,1.2269678606458e-09,1649
124,1.79966199043223e-05,0.000209258326119742,1.08316688951504e-09,1649
125,1.6909341475318e-05,0.000196613558652735,9.56215329139809e-10,1649
126,1.58877457178779e-05,0.000184732824651245,8.4415052725717e-10,1649
127,1.49278835046561e-05,0.000173570029202718,7.4521167015007e-10,1649
128,1.40259893973694e-05,0.000163081618160737,6.57870202758204e-10,1649
129,1.31785992645682e-05,0.000153226864535973,5.80765435742592e-10,1649
130,1.23823971430138e-05,0.000143967713436539,5.12700992771897e-10,1649
131,1.1634253649322e-05,0.000135268062704984,4.52608617251826e-10,1649
132,1.09314195140712e-05,0.000127094131019133,3.99563493402866e-10,1649
133,1.02709093228207e-05,0.000119414148025894,3.52732509867337e-10,1649
134,9.65033252619157e-06,0.000112198296266424,3.11389580787136e-10,1649
135,9.0673258496694e-06,0.00010541832860194,2.74894329521658e-10,1649
136,8.51948619855349e-06,9.90481162805379e-05,2.42674547124011e-10,1649
137,8.00472532966949e-06,9.30627681454218e-05,2.14233297768374e-10,1649
138,7.5210832195786e-06,8.7439024369648e-05,1.89126492244895e-10,1649
139,7.06664230401442e-06,8.21551604052478e-05,1.66955116398526e-10,1649
140,6.63966000902848e-06,7.71905861364309e-05,1.47385437188063e-10,1649
141,6.23847737804808e-06,7.25260144221114e-05,1.30119692798303e-10,1649
142,5.8615315588567e-06,6.81433104071855e-05,1.14863230038509e-10,1649
143,5.5073626542339e-06,6.40254483181951e-05,1.01393338169942e-10,1649
144,5.17459102861414e-06,6.01564197726022e-05,8.95248319920938e-11,1649
145,4.86192660605442e-06,5.65211927568615e-05,7.90212340007201e-11,1649
146,4.56815268627271e-06,5.31056362769867e-05,6.97624180645562e-11,1649
147,4.29212932274764e-06,4.98964788816818e-05,6.15838491313525e-11,1649
148,4.03278313818982e-06,4.68812464988513e-05,5.4367399471289e-11,1649
149,3.78910721421743e-06,4.40482223563503e-05,4.799649566678e-11,1649
150,3.56015432303317e-06,4.1386394819213e-05,4.23709956010043e-11,1649
151,3.34503526589213e-06,3.88854198709783e-05,3.74036357442264e-11,1649
152,3.14291399065726e-06,3.65355767428858e-05,3.30193650199817e-11,1649
153,2.95300536175444e-06,3.43277334633967e-05,2.91460189316695e-11,1649
154,2.77457138340138e-06,3.22533087356895e-05,2.57345256216013e-11,1649
155,2.60691885617672e-06,3.03042406915468e-05,2.27193819313243e-11,1649
156,2.44939630725352e-06,2.84729538973099e-05,2.00504057801254e-11,1649
157,2.30139173318435e-06,2.6752331241119e-05,1.77062808859318e-11,1649
158,2.16233002413318e-06,2.51356852250767e-05,1.56270552054139e-11,1649
159,2.0316708751586e-06,2.36167328136814e-05,1.37978517500414e-11,1649
160,1.90890658109994e-06,2.2189570353366e-05,1.21829213384217e-11,1649
161,1.79356014237806e-06,2.08486511587039e-05,1.07489572798158e-11,1649
162,1.68518335485447e-06,1.95887635380869e-05,9.49018641449584e-12,1649
163,1.58335511104469e-06,1.84050108732944e-05,8.37951930066083e-12,1649
164,1.48767973296241e-06,1.72927923261844e-05,7.39852623610204e-12,1649
165,1.39778545818283e-06,1.62477851682076e-05,6.53432863373382e-12,1649
166,1.3133229785322e-06,1.52659278152011e-05,5.76250158701441e-12,1649
167,1.23396409572525e-06,1.43434041748442e-05,5.09325914777037e-12,1649
168,1.15940043705064e-06,1.34766287112251e-05,4.48907577776936e-12,1649
169,1.08934226444626e-06,1.26622325934788e-05,3.96749300080046e-12,1649
170,1.02351734330884e-06,1.18970505371141e-05,3.49920092901357e-12,1649
171,9.61669889245762e-07,1.11781085552753e-05,3.09463565884016e-12,1649
172,9.03559571005318e-07,1.05026123583228e-05,2.72470934703506e-12,1649
173,8.48960579253089e-07,9.86793652774012e-06,2.40807374041196e-12,1649
174,7.97660747448374e-07,9.27161428592778e-06,2.13051798425568e-12,1649
175,7.49460728856009e-07,8.71132793006907e-06,1.87561077780174e-12,1649
176,7.04173221094908e-07,8.18489980739076e-06,1.65711888655551e-12,1649
177,6.61622239187951e-07,7.69028386598617e-06,1.45883305435746e-12,1649
178,6.21642431239193e-07,7.22555769112738e-06,1.29563026973756e-12,1649
179,5.84078436146209e-07,6.7889150425517e-06,1.13931086787034e-12,1649
180,5.48784280223351e-07,6.37865882795307e-06,1.00719432793994e-12,1649
181,5.15622809713479e-07,5.99319451203755e-06,8.88178419700125e-13,1649
182,4.8446515793411e-07,5.63102391546549e-06,7.8292927696566e-13,1649
183,4.55190244939103e-07,5.2907393946252e-06,6.93223256575948e-13,1649
184,4.27684306389458e-07,4.97101836914214e-06,6.10178574333986e-13,1649
185,4.01840452227795e-07,4.67061818279664e-06,5.43121103646627e-13,1649
186,3.77558250789422e-07,4.38837127210031e-06,4.73843186910017e-13,1649
187,3.5474333896688e-07,4.12318063059151e-06,4.20330437123084e-13,1649
188,3.33307055396312e-07,3.87401554299127e-06,3.73256980878978e-13,1649
189,3.13166095893748e-07,3.63990758109239e-06,3.26849658449646e-13,1649
190,2.94242189775945e-07,3.41994683805589e-06,2.87325718772991e-13,1649
191,2.76461795909192e-07,3.21327839379484e-06,2.58681964737661e-13,1649
192,2.59755816671988e-07,3.01909899034521e-06,2.24487095579207e-13,1649
193,2.44059329733436e-07,2.83665391130375e-06,1.97841742988203e-13,1649
194,2.29311335557369e-07,2.66523404778756e-06,1.76303416310475e-13,1649
195,2.15454520500115e-07,2.50417314243395e-06,1.56985535681997e-13,1649
196,2.02435034124198e-07,2.35284520010242e-06,1.31672450720544e-13,1649
197,1.90202279812364e-07,2.2106620546532e-06,1.24567023362943e-13,1649
198,1.78708718212659e-07,2.07707108296802e-06,1.08357767203415e-13,1649
199,1.67909682702547e-07,1.95155305723246e-06,9.37028232783632e-14,1649
200,1.57763205441986e-07,1.83362012649332e-06,8.12683254025615e-14,1649
201,1.48229854597615e-07,1.72281392086238e-06,7.54951656745106e-14,1649
202,1.39272581057222e-07,1.61870376996474e-06,6.61692922676593e-14,1649
203,1.30856574388539e-07,1.52088502906769e-06,5.6399329650958e-14,1649
204,1.22949127456507e-07,1.42897750593645e-06,4.55191440096314e-14,1649
205,1.15519509766672e-07,1.34262398381012e-06,4.64073224293315e-14,1649
206,1.08538847399019e-07,1.26148883230337e-06,3.99680288865056e-14,1649
207,1.01980011480955e-07,1.18525670369291e-06,3.41948691584548e-14,1649
208,9.58175122027479e-08,1.11363130653759e-06,3.19744231092045e-14,1649
209,9.00274000954296e-08,1.04633425451865e-06,2.62012633811537e-14,1649
210,8.45871728374511e-08,9.83103984151477e-07,2.8199664825479e-14,1649
211,7.94756878973203e-08,9.23694738638286e-07,1.66533453693773e-14,1649
212,7.46730800839402e-08,8.67875611997379e-07,1.90958360235527e-14,1649
213,7.01606849623432e-08,8.15429652148294e-07,1.35447209004269e-14,1649
214,6.59209656536923e-08,7.66153017593287e-07,1.75415237890775e-14,1649
215,6.19374449966301e-08,7.19854184833592e-07,1.35447209004269e-14,1649
216,5.81946415837935e-08,6.7635320435173e-07,1.08801856413265e-14,1649
217,5.46780093873078e-08,6.35481001030158e-07,7.7715611723761e-15,1649
218,5.13738815205193e-08,5.97078717014325e-07,1.35447209004269e-14,1649
219,4.82694166323381e-08,5.60997094162952e-07,5.99520433297585e-15,1649
220,4.53525497125341e-08,5.27095894313396e-07,5.10702591327572e-15,1649
221,4.2611944569944e-08,4.95243353713732e-07,6.43929354282591e-15,1649
222,4.00369500354793e-08,4.65315671198094e-07,5.32907051820075e-15,1649
223,3.76175586734219e-08,4.37196527101816e-07,3.77475828372553e-15,1649
224,3.53443676246993e-08,4.10776630751076e-07,4.66293670342566e-15,1649
225,3.32085423179711e-08,3.85953296129231e-07,3.77475828372553e-15,1649
226,3.12017820583767e-08,3.62630042504095e-07,3.10862446895044e-15,1649
227,2.93162875607234e-08,3.4071621949021e-07,8.88178419700125e-16,1649
228,2.75474209052484e-08,3.2012636396248e-07,5.55111512312578e-15,1649
229,2.58804285040749e-08,3.00781655490287e-07,5.10702591327572e-15,1649
230,2.50981871040615e-08,1.41302339282741e-07,0,1649
231,2.35850948665147e-08,2.74065332465552e-07,2.22044604925031e-16,1649
232,2.21574882588091e-08,2.57504517087306e-07,1.55431223447522e-15,1649
233,2.08178014840779e-08,2.41942762865054e-07,6.66133814775094e-16,1649
234,2.01886871730465e-08,1.13661376735409e-07,8.88178419700125e-16,1649
235,1.89737449730783e-08,2.2045298838951e-07,8.88178419700125e-16,1649
236,1.83961341749548e-08,1.03565815473515e-07,2.44249065417534e-15,1649
237,1.72840152104189e-08,2.00873041153357e-07,8.88178419700125e-16,1649
238,1.67625784836582e-08,9.43667942585488e-08,4.44089209850063e-16,1649
239,1.66357129128571e-08,2.28789732784974e-08,4.44089209850063e-16,1649
240,1.66317825268238e-08,7.09565521772651e-10,8.88178419700125e-16,1649
241,1.61295496186201e-08,9.08029458633994e-08,4.44089209850063e-16,1649
242,1.61295477885828e-08,3.3592080698969e-13,0,1649
243,1.61295403432523e-08,1.34368307279197e-12,0,1649
244,1.61295402603797e-08,1.04975191666394e-14,-4.44089209850063e-16,1649


==> results/minsurf/RAS_SD_4_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.156538356372414,14.2219440753568,0.519493614682988,1916
2,0.0943925818815026,0.812219520346005,0.029221043377319,1787
3,0.0729034785709636,0.841423288920278,0.0130786689869118,1751
4,0.0336868266589623,0.471504518484132,0.00409102854236165,1717
5,0.028253271661534,0.324978813908992,0.00176604910970224,1689
6,0.0196919383887177,0.265125374057693,0.00101783077581064,1679
7,0.0169738282810439,0.204513092935994,0.000630265122783857,1681
8,0.0128345808864996,0.17859003369399,0.000426061223298912,1667
9,0.011112293087486,0.144849325758524,0.000293118674832504,1660
10,0.00874721035959956,0.12868003635511,0.000211322217315901,1657
11,0.00761273624673482,0.106698817241975,0.000152142709959335,1649
12,0.00616212820632639,0.0946275735107675,0.000112384586489878,1651
13,0.00535513558321602,0.0790642906264102,8.22615259603587e-05,1655
14,0.00441504962035072,0.0697022761727837,6.09478317885603e-05,1651
15,0.003825993030824,0.0586013080609853,4.48194313396044e-05,1650
16,0.00319850321985649,0.0514538689066842,3.32679206658248e-05,1650
17,0.00277235783792514,0.043486161088469,2.45682412105541e-05,1650
18,0.00234006617192374,0.038061671466813,1.82644828619072e-05,1648
19,0.00202360524049935,0.0323152703388027,1.3527316317985e-05,1646
20,0.00172241819727562,0.0282022396245758,1.00599345129737e-05,1647
21,0.00148693571516607,0.0240179198704993,7.46599382850377e-06,1647
22,0.00127234528841497,0.0209012117896438,5.55188413331464e-06,1649
23,0.00109623181384714,0.0178365399900037,4.12210504507904e-06,1649
24,0.000941648391400251,0.015494711345008,3.06270304029077e-06,1649
25,0.000810046670524841,0.0132518185432093,2.27549803999416e-06,1649
26,0.000697756808614406,0.0114953770749491,1.69039084418898e-06,1649
27,0.00059954268671938,0.00984766671169332,1.25657387317624e-06,1649
28,0.000517317588825765,0.00852815749557706,9.33124696178567e-07,1651
29,0.000443929277611091,0.00731034049878271,6.93361125181369e-07,1651
30,0.000383579433606876,0.00632499011983434,5.14476495627747e-07,1651
31,0.000328924309981808,0.00542798382792883,3.82356931449834e-07,1651
32,0.000284547429526517,0.00469368043470542,2.83695740677103e-07,1650
33,0.000243905423628276,0.00403251133644816,2.10945006129393e-07,1650
34,0.000211161920265202,0.00348570182026677,1.56576955179233e-07,1649
35,0.000180976939532275,0.00299705189801438,1.16509098591067e-07,1649
36,0.000156836875838508,0.002589649151806,8.65136462468996e-08,1649
37,0.000134394097251785,0.00222770632284845,6.43910036401962e-08,1649
38,0.000116503717245007,0.00192418281695159,4.7812557912863e-08,1649
39,9.98243123225175e-05,0.00165594567822507,3.55883371661037e-08,1649
40,8.65506688424395e-05,0.00142990286991018,2.64255242132805e-08,1649
41,7.41598853824908e-05,0.00123098023426432,1.96699001531186e-08,1649
42,6.43033229903719e-05,0.00106269367078309,1.46057135275157e-08,1649
43,5.51014422576892e-05,0.000915098256472935,1.08718882785297e-08,1649
44,4.77775532407566e-05,0.000789843714847555,8.07299427307839e-09,1649
45,4.094550925485e-05,0.000680287940970639,6.00916250093064e-09,1649
46,3.5500816413705e-05,0.000587081853650438,4.46226722239373e-09,1649
47,3.04291451910227e-05,0.000505736349242301,3.32144001191637e-09,1649
48,2.63799537768946e-05,0.000436390578790743,2.4665098852239e-09,1649
49,2.2615495563673e-05,0.000375976414711978,1.83587212099212e-09,1649
50,1.96032846489769e-05,0.000324389965715951,1.36337430234335e-09,1649
51,1.68092968061461e-05,0.000279512469001735,1.01475472469303e-09,1649
52,1.45680369289715e-05,0.000241141432574794,7.53614504134248e-10,1649
53,1.24943999409604e-05,0.000207799879577301,5.60892221557197e-10,1649
54,1.08265251906217e-05,0.000179261219860488,4.16572776273938e-10,1649
55,9.28752306449627e-06,0.000154487177838298,3.10026004868291e-10,1649
56,8.04621610774225e-06,0.0001332628628376,2.30266028466986e-10,1649
57,6.90400032531754e-06,0.000114852767547146,1.71362035672473e-10,1649
58,5.98009121193492e-06,9.90691428977468e-05,1.2728418319341e-10,1649
59,5.13234064311793e-06,8.53874542841393e-05,9.47202316581297e-11,1649
60,4.44470712082928e-06,7.36503070625462e-05,7.03554992043109e-11,1649
61,3.815411402654e-06,6.34819485753767e-05,5.23550092168534e-11,1649
62,3.30353897362548e-06,5.47537961149006e-05,3.88928889094586e-11,1649
63,2.83643947949426e-06,4.71960566407813e-05,2.8940183582904e-11,1649
64,2.45542980789558e-06,4.07059595714391e-05,2.14950279797677e-11,1649
65,2.10869313302117e-06,3.50883457794742e-05,1.60034208107618e-11,1649
66,1.82509592211177e-06,3.02625250976506e-05,1.18796084080941e-11,1649
67,1.56768909714104e-06,2.60868462791115e-05,8.84292639113937e-12,1649
68,1.35660341632243e-06,2.24985839186557e-05,6.5669691906578e-12,1649
69,1.16549961343656e-06,1.93946334022455e-05,4.88942220044919e-12,1649
70,1.00838951482387e-06,1.67265978103422e-05,3.62732066605531e-12,1649
71,8.66500964209739e-07,1.44192512259315e-05,2.69984035128346e-12,1649
72,7.49568288426585e-07,1.24354665154105e-05,2.01016980838631e-12,1649
73,6.44213621807643e-07,1.0720247863212e-05,1.49302792351591e-12,1649
74,5.57186899384811e-07,9.24524188384325e-06,1.10644826634143e-12,1649
75,4.78954249803597e-07,7.9701738617475e-06,8.28004331765442e-13,1649
76,4.14187319740176e-07,6.87346842782327e-06,6.14175377222637e-13,1649
77,3.56090897570231e-07,5.92558859948815e-06,4.54525306281539e-13,1649
78,3.07891974355568e-07,5.110164222745e-06,3.37507799486048e-13,1649
79,2.64746332749322e-07,4.40550629997507e-06,2.54019028034236e-13,1649
80,2.28878560040537e-07,3.79922347519507e-06,1.86517468137026e-13,1649
81,1.96834341283052e-07,3.27537249111108e-06,1.39666056497845e-13,1649
82,1.70143978161776e-07,2.82459208149406e-06,1.03916875104915e-13,1649
83,1.46343448791848e-07,2.43515174787112e-06,7.92699239582362e-14,1649
84,1.26483062620908e-07,2.09999092873374e-06,5.61772850460329e-14,1649
85,1.08804512294404e-07,1.81047176613373e-06,4.44089209850063e-14,1649
86,9.40268988950447e-08,1.56127632624722e-06,3.08642000845794e-14,1649
87,8.089496441308e-08,1.34603954376257e-06,2.19824158875781e-14,1649
88,6.98997248993237e-08,1.16076074236483e-06,1.77635683940025e-14,1649
89,6.01446249922745e-08,1.00074669730592e-06,1.28785870856518e-14,1649
90,5.19639468168095e-08,8.62990770459559e-07,9.10382880192628e-15,1649
91,4.47170071616768e-08,7.44030524084576e-07,7.54951656745106e-15,1649
92,3.86306328909642e-08,6.41608376695455e-07,4.44089209850063e-15,1649
93,3.32467395243044e-08,5.53168629486642e-07,4.21884749357559e-15,1649
94,2.87186681859397e-08,4.77017461699925e-07,5.77315972805081e-15,1649
95,2.4718703572089e-08,4.11267605941748e-07,6.66133814775094e-16,1649
96,2.13500707252539e-08,3.54649096330438e-07,2.88657986402541e-15,1649
97,1.83781803230705e-08,3.0576769925322e-07,-1.55431223447522e-15,1649
98,1.5872183688812e-08,2.63671824606606e-07,3.77475828372553e-15,1649
99,1.36640494930767e-08,2.27331085457498e-07,6.66133814775094e-16,1649
100,1.17998420825185e-08,1.96032844800548e-07,-3.10862446895044e-15,1649
101,1.01591264669333e-08,1.69015347801927e-07,-4.44089209850063e-16,1649
102,8.77238504743201e-09,1.4574517277683e-07,2.44249065417534e-15,1649


==> results/minsurf/RAS_SD_8_OV_3.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1,0.197822712848156,12.3447248557529,0.4738999849449,1945
2,0.128517070942637,0.997646539567473,0.0471493282337985,1790
3,0.099277548462129,1.23545135806183,0.0259862630048455,1751
4,0.0492409872348976,0.792440727798878,0.00976857798721609,1716
5,0.0434506961443526,0.575709488082758,0.00475890944963053,1693
6,0.0275802417328784,0.443524325032318,0.00278842583879224,1679
7,0.0260815662296181,0.359671602181361,0.00171651990676103,1669
8,0.018395310772368,0.298594699894837,0.00121009570454111,1660
9,0.0179243927166701,0.25484964077154,0.000832821251969484,1661
10,0.0135512566625853,0.218896211261734,0.000637651716900889,1660
11,0.0131423327679086,0.190463528759277,0.000463443399522978,1659
12,0.0104225618690902,0.166037565610177,0.000364421676848581,1656
13,0.00992576833082604,0.145437378167248,0.00027231686884277,1652
14,0.00813822670959278,0.127944006751844,0.000215730419964588,1651
15,0.0076356272848793,0.112443723885436,0.000163967983557667,1651
16,0.00637636283192286,0.0991664352206489,0.000129923716623903,1649
17,0.00589787106028151,0.0872161222759442,9.95395078144945e-05,1650
18,0.00499952712631812,0.0770254496921372,7.86045788920831e-05,1646
19,0.00458712904925653,0.0676279337905094,6.03912120700212e-05,1646
20,0.00390441573022439,0.0596633524126835,4.75447311301114e-05,1647
21,0.00355430305861773,0.0524758737694518,3.65873357570656e-05,1646
22,0.00304563729353262,0.0463457364063939,2.8743937254383e-05,1646
23,0.0027596270569972,0.0407947019576214,2.21706483274353e-05,1646
24,0.002374223809351,0.0360303618747582,1.74015408327399e-05,1645
25,0.0021419606975305,0.0317224637058812,1.34464145373769e-05,1645
26,0.00185333395852966,0.0280265368169747,1.05434495956125e-05,1644
27,0.00166751989337799,0.0246876848090696,8.16377234258425e-06,1646
28,0.00144592785137075,0.0218051817608943,6.39521582246338e-06,1647
29,0.00129675785510166,0.0192122554248261,4.9531138592851e-06,1648
30,0.00112707038696617,0.0169678828875182,3.87467436291367e-06,1648
31,0.00100827558363524,0.0149505698745035,3.00210305015369e-06,1648
32,0.000877878098244029,0.0132027033183428,2.3465614120699e-06,1649
33,0.000783801090213549,0.0116347310645168,1.81909323759832e-06,1649
34,0.000683537100752371,0.0102735112037832,1.42099394806472e-06,1649
35,0.000609293600221745,0.00905137123146176,1.10199252145726e-06,1650
36,0.000532002673051749,0.00799023602226877,8.60196718521777e-07,1650
37,0.000473547579989378,0.00704038977079828,6.67070512605505e-07,1651
38,0.000413925393991601,0.00621318103128278,5.20272729342963e-07,1651
39,0.000367973942189126,0.00547532036037626,4.03557555372913e-07,1651
40,0.000321960937326419,0.00483165657071494,3.14634947873316e-07,1651
41,0.000285924427796469,0.00425827119473283,2.44126934445532e-07,1651
42,0.000250344737535053,0.00375769534908078,1.90310089243084e-07,1649
43,0.000222202168816741,0.00331316078990904,1.4778724688469e-07,1649
44,0.000194869141234293,0.00292442055655107,1.15233545150417e-07,1649
45,0.000172853053457045,0.00257866041018375,8.95260170441503e-08,1649
46,0.000151691316787301,0.00227588651446701,6.97926754167355e-08,1649
47,0.000134461443835961,0.00200694502045762,5.42335543141093e-08,1649
48,0.000118076829226098,0.00177120431672155,4.22704513614036e-08,1649
49,0.000104601824832503,0.00156198878604749,3.28533749094362e-08,1649
50,9.190805722591e-05,0.00137845047040268,2.56016874367049e-08,1649
51,8.13765776853956e-05,0.00121568431443865,1.9901491787877e-08,1649
52,7.15368210247576e-05,0.00107279410000663,1.55061719020466e-08,1649
53,6.33105775130741e-05,0.00094615780256044,1.20555283533719e-08,1649
54,5.56795125206049e-05,0.00083491736095172,9.39170785585475e-09,1649
55,4.9257050803918e-05,0.000736386760093913,7.30268689963509e-09,1649
56,4.33364352037005e-05,0.00064978863880336,5.68837288383861e-09,1649
57,3.83243322344676e-05,0.000573123157488263,4.42359437968776e-09,1649
58,3.37290957647022e-05,0.000505710542295521,3.4453664365941e-09,1649
59,2.98190429082068e-05,0.000446056172497833,2.67957411814734e-09,1649
60,2.62513325632696e-05,0.000393579986036159,2.08681982805103e-09,1649
61,2.32019564111542e-05,0.000347160898601062,1.62313562590555e-09,1649
62,2.04312162993377e-05,0.000306312680611957,1.26396981769972e-09,1649
63,1.80537011389982e-05,0.000270191543460549,9.83193082504386e-10,1649
64,1.59013549443415e-05,0.000238395361928736,7.6558825945483e-10,1649
65,1.40481007465743e-05,0.000210287006553323,5.95560267768747e-10,1649
66,1.23757558342237e-05,0.000185537363702123,4.63713734077942e-10,1649
67,1.09314509617347e-05,0.000163663944567031,3.60750762595785e-10,1649
68,9.63180325636902e-06,0.000144399509151408,2.80873324598474e-10,1649
69,8.5064020270396e-06,0.000127377639497722,2.18518980688032e-10,1649
70,7.49621410756949e-06,0.000112382965428521,1.701279117583e-10,1649
71,6.61947285038821e-06,9.91361449726997e-05,1.32368116467774e-10,1649
72,5.83419597427838e-06,8.74648517264808e-05,1.03044905941374e-10,1649
73,5.15111870187527e-06,7.71564892575061e-05,8.01791966154042e-11,1649
74,4.54053938224195e-06,6.80726547678714e-05,6.24140739091672e-11,1649
75,4.00858003173049e-06,6.00501336038207e-05,4.85687046136718e-11,1649
76,3.53377739850147e-06,5.29795891223981e-05,3.78075348805851e-11,1649
77,3.11948172485814e-06,4.67362043735465e-05,2.94173574388878e-11,1649
78,2.75024155780602e-06,4.1232992623912e-05,2.28994601059185e-11,1649
79,2.42761055755381e-06,3.63741468685638e-05,1.78177472776042e-11,1649
80,2.14043553958534e-06,3.20908689927868e-05,1.38715705588766e-11,1649
81,1.88920795585152e-06,2.83094959957371e-05,1.07944764238255e-11,1649
82,1.66583998314676e-06,2.49757414223436e-05,8.39994740431393e-12,1649
83,1.47022643873228e-06,2.20328869331524e-05,6.53965770425202e-12,1649
84,1.29647555181471e-06,1.94381776252902e-05,5.09103870172112e-12,1649
85,1.14417381768171e-06,1.71478873282812e-05,3.95794508278868e-12,1649
86,1.00900980362542e-06,1.51283969628839e-05,3.08442160701361e-12,1649
87,8.90436073218958e-07,1.33459589661377e-05,2.39941400081989e-12,1649
88,7.8528357020914e-07,1.17741741366771e-05,1.86783921662936e-12,1649
89,6.92972720113051e-07,1.03869705309923e-05,1.45283785002448e-12,1649
90,6.11163993737378e-07,9.16364273551676e-06,1.12820863762408e-12,1649
91,5.39301847503421e-07,8.08403092765202e-06,8.82183215367149e-13,1649
92,4.75651832776656e-07,7.13191194089529e-06,6.87450096847897e-13,1649
93,4.19710477589383e-07,6.29168525106527e-06,5.29798427351125e-13,1649
94,3.70186678692488e-07,5.5506507899691e-06,4.12780920555633e-13,1649
95,3.26640198248867e-07,4.89672785887413e-06,3.23741033980696e-13,1649
96,2.88106210764526e-07,4.31998194372486e-06,2.51354492775135e-13,1649
97,2.54209147186324e-07,3.81105229977802e-06,1.96731519963578e-13,1649
98,2.24225341900073e-07,3.36217285196816e-06,1.52766688188422e-13,1649
99,1.97840075292751e-07,2.96608650069252e-06,1.18349774425042e-13,1649
100,1.74508675455835e-07,2.61672575936493e-06,9.2148511043888e-14,1649
101,1.53970940422706e-07,2.3084617433768e-06,7.061018436616e-14,1649
102,1.35815585485638e-07,2.03655638657432e-06,5.6621374255883e-14,1649
103,1.19829712645553e-07,1.79664188147247e-06,4.2410519540681e-14,1649
104,1.05701819571964e-07,1.58501988943375e-06,3.68594044175552e-14,1649
105,9.32591414748755e-08,1.39829990287475e-06,2.55351295663786e-14,1649
106,8.2265091050513e-08,1.23359623107705e-06,1.90958360235527e-14,1649
107,7.25803967973258e-08,1.08827614258232e-06,1.62092561595273e-14,1649
108,6.40249085944267e-08,9.60088760105211e-07,1.3988810110277e-14,1649
109,5.64869589914496e-08,8.46989184369219e-07,8.88178419700125e-15,1649
110,4.9829050695367e-08,7.47222198089267e-07,9.76996261670138e-15,1649
111,4.39620458592167e-08,6.59199087659875e-07,2.88657986402541e-15,1649
112,3.87807778379752e-08,5.81551484673303e-07,5.77315972805081e-15,1649
113,3.42143552459879e-08,5.13044822811869e-07,2.66453525910038e-15,1649
114,3.01821843463471e-08,4.52612550529053e-07,1.33226762955019e-15,1649
115,2.66280594443824e-08,3.9929511911481e-07,2.66453525910038e-15,1649
116,2.3490110629855e-08,3.52261379920182e-07,1.77635683940025e-15,1649
117,2.0723891272492e-08,3.10765411804955e-07,1.11022302462516e-15,1649
118,1.82818310094523e-08,2.74159617242879e-07,1.55431223447522e-15,1649
119,1.61288597595343e-08,2.41864057303993e-07,1.33226762955019e-15,1649
120,1.42283501146761e-08,2.13374221369254e-07,2.22044604925031e-15,1649
121,1.25526825212787e-08,1.88239160196184e-07,-2.22044604925031e-15,1649
122,1.1073619912618e-08,1.66065884233821e-07,1.55431223447522e-15,1649
123,9.76944507044297e-09,1.46503704132598e-07,3.77475828372553e-15,1649


==> results/minsurf/RAS_ov2_sd32.csv <==
iter,ProjGrad,norm_s,e_diff,activeset
 1, 1.41107e-01, 5.43725e+00, 1.35483e-01, 3695
 2, 1.39880e-01, 6.66192e+00, 1.33561e-01, 3578
 3, 1.22338e-01, 4.54553e+00, 7.55554e-02, 3469
 4, 1.02471e-01, 3.26738e+00, 4.54223e-02, 3370
 5, 8.08968e-02, 2.27438e+00, 2.65812e-02, 3266
 6, 6.34879e-02, 1.54940e+00, 1.54870e-02, 3159
 7, 5.03342e-02, 1.10401e+00, 9.52984e-03, 3049
 8, 4.08043e-02, 8.48643e-01, 6.23077e-03, 2944
 9, 3.33213e-02, 7.01429e-01, 4.32464e-03, 2835
10, 2.73245e-02, 5.95421e-01, 3.07424e-03, 2735
11, 2.31950e-02, 4.98205e-01, 2.17527e-03, 2626
12, 1.93812e-02, 4.59937e-01, 1.71843e-03, 2524
13, 1.66220e-02, 3.90732e-01, 1.24116e-03, 2425
14, 1.37496e-02, 3.64878e-01, 9.99831e-04, 2332
15, 1.19160e-02, 3.02943e-01, 6.94016e-04, 2238
16, 1.03539e-02, 2.62912e-01, 5.09840e-04, 2165
17, 8.65520e-03, 2.29116e-01, 3.88094e-04, 2083
18, 7.34744e-03, 2.02300e-01, 2.91603e-04, 2028
19, 6.00358e-03, 1.70840e-01, 2.12644e-04, 1972
20, 4.98073e-03, 1.45215e-01, 1.52008e-04, 1935
21, 4.21541e-03, 1.16913e-01, 1.00235e-04, 1893
22, 3.39952e-03, 9.77602e-02, 7.13983e-05, 1866
23, 2.75515e-03, 7.90550e-02, 4.77678e-05, 1838
24, 2.24161e-03, 6.50890e-02, 3.25734e-05, 1812
25, 1.90060e-03, 5.14753e-02, 2.01392e-05, 1785
26, 1.47376e-03, 8.54342e-02, 2.41159e-05, 1761
27, 9.91931e-04, 4.59703e-02, 7.86346e-06, 1745
28, 6.45390e-04, 2.48278e-02, 2.54210e-06, 1732
29, 5.79894e-04, 2.81240e-02, 1.20072e-06, 1720
30, 1.09219e-04, 1.15102e-03, 1.00005e-07, 1716
31, 1.39329e-07, 2.05783e-04, 4.04995e-09, 1716
32, 7.65216e-13, 8.00663e-07, 2.22045e-16, 1716


==> results/minsurf/SSN_reduced.csv <==
IT,PRN,SN,ED,AS
0, 2.28543e-01, 0, 0, 3542
1, 2.06045e-01, 2.82708e+00, 1.35589e-01, 3420
 2, 1.84472e-01, 1.85803e+00, 8.80597e-02, 3290
 3, 1.65347e-01, 1.61340e+00, 7.07011e-02, 3166
 4, 1.51717e-01, 1.48551e+00, 6.01422e-02, 3030
 5, 1.32489e-01, 1.28804e+00, 4.79314e-02, 2915
 6, 1.17492e-01, 1.12080e+00, 3.79216e-02, 2810
 7, 1.04099e-01, 9.39355e-01, 2.92424e-02, 2708
 8, 9.16341e-02, 8.08657e-01, 2.32398e-02, 2605
 9, 8.04354e-02, 6.75163e-01, 1.79344e-02, 2512
10, 7.30939e-02, 1.11675e+00, 2.44004e-02, 2376
11, 5.57459e-02, 7.04371e-01, 1.32200e-02, 2274
12, 4.27257e-02, 5.16251e-01, 7.99536e-03, 2157
13, 3.29989e-02, 4.14995e-01, 5.24850e-03, 2080
14, 2.55665e-02, 3.23357e-01, 3.33538e-03, 2003
15, 1.99067e-02, 2.61116e-01, 2.20045e-03, 1940
16, 1.54847e-02, 2.04663e-01, 1.39805e-03, 1876
17, 1.49534e-02, 3.20821e-01, 1.46969e-03, 1805
18, 1.00683e-02, 1.68778e-01, 4.87963e-04, 1751
19, 6.86424e-03, 9.30028e-02, 1.72560e-04, 1706
20, 3.73191e-03, 5.83828e-02, 8.07665e-05, 1691
21, 3.34728e-03, 6.65631e-02, 3.54805e-05, 1653
22, 6.61991e-04, 6.59682e-03, 4.10146e-06, 1649
23, 2.75839e-06, 7.68178e-04, 1.49678e-07, 1649
24, 1.30273e-10, 1.27111e-05, 5.16032e-12, 1649

